Curvature estimation from a volume of fluid indicator function for the simulation of surface tension and wetting with a free surface lattice Boltzmann method

The free surface lattice Boltzmann method (FSLBM) is a combination of the hydrodynamic lattice Boltzmann method (LBM) with a volume of fluid (VOF) interface apturing technique for the simulation of incompressible free surface flows. Capillary effects are modeled by extracting the curvature of the interface from the VOF indicator function and imposing a pressure jump at the free boundary. However, obtaining accurate curvature estimates from a VOF description can introduce significant errors. This article reports numerical results for three different surface tension models in standard test cases, and compares the according errors in the velocity field (spurious currents). Furthermore, the FSLBM is shown to be suited to simulate wetting effects at solid boundaries. To this end, a new method is developed to represent wetting boundary conditions in a least squares curvature econstruction technique. The main limitations of the current FSLBM are analyzed and are found to be caused by its simplified advection scheme. Possible improvements are suggested.

==> PROST-moving-curvature.csv <==
time	FD	LSQR	TR
0	0.0766643	0.242559	0.299229
0.00025	0.0737938	0.548656	0.696863
0.0005	0.0752148	0.566664	0.71049
0.00075	0.0725059	0.646878	0.825563
0.001	0.0720842	0.62806	0.764093
0.00125	0.0723934	0.647922	0.777081
0.0015	0.0722769	0.678391	0.801624
0.00175	0.0728292	0.679833	0.80412
0.002	0.0718561	0.690597	0.814896
0.00225	0.0718017	0.700965	0.81966
0.0025	0.0711607	0.746337	0.85627
0.00275	0.0711373	0.777222	0.887096
0.003	0.0703884	0.814381	0.919537
0.00325	0.0701965	0.822835	0.934801
0.0035	0.0709307	0.850711	0.966267
0.00375	0.0719785	0.845343	0.961362
0.004	0.0727485	0.854203	0.972269
0.00425	0.0737764	0.870794	0.988457
0.0045	0.073294	0.891044	1.00338
0.00475	0.0738028	0.912871	1.03635
0.005	0.0725145	0.907069	1.02288
0.00525	0.0726596	0.926641	1.05071
0.0055	0.0737586	0.931574	1.05793
0.00575	0.073354	0.949059	1.08463
0.006	0.0735721	0.973314	1.11145
0.00625	0.0761455	0.973012	1.09968
0.0065	0.0764623	0.950197	1.12072
0.00675	0.0775133	0.959478	1.09137
0.007	0.0780683	0.956808	1.09057
0.00725	0.0783681	0.965385	1.06859
0.0075	0.0792936	0.968822	1.06371
0.00775	0.0796106	0.980424	1.06054
0.008	0.0807869	0.996109	1.06033
0.00825	0.0809192	0.979892	1.06722
0.0085	0.0814551	0.982936	1.04448
0.00875	0.0810859	1.01396	1.07389
0.009	0.0820994	0.986018	1.05005
0.00925	0.083069	0.987224	1.06
0.0095	0.0836532	0.995284	1.05462
0.00975	0.0841568	1.00003	1.05303
0.01	0.084224	1.00425	1.05431
0.01025	0.0849138	0.988301	1.03101
0.0105	0.0849872	0.989515	1.0366
0.01075	0.0860343	0.997085	1.06011
0.011	0.0881804	0.987714	1.05438
0.01125	0.0883529	0.97917	1.03208
0.0115	0.0893621	0.974765	1.02501
0.01175	0.0899042	0.974282	1.02041
0.012	0.0910657	0.976079	1.0224
0.01225	0.0920639	0.977469	1.02843
0.0125	0.0927233	0.974752	1.02289
0.01275	0.093643	1.00078	1.04929
0.013	0.0950169	0.987295	1.05519
0.01325	0.0940182	0.971121	1.07465
0.0135	0.0931641	0.965295	1.0225
0.01375	0.0937942	0.947071	1.01249
0.014	0.0922568	0.942552	0.995868
0.01425	0.0929317	0.937382	1.0056
0.0145	0.0930824	0.936525	0.98666
0.01475	0.0940825	0.932503	0.98905
0.015	0.0948948	0.947315	0.990675
0.01525	0.095588	0.939811	1.0242
0.0155	0.0957662	0.931662	1.01591
0.01575	0.0953989	0.923569	1.01474
0.016	0.0954889	0.917737	1.01289
0.01625	0.0939633	0.926862	1.00784
0.0165	0.0954342	0.941747	1.01465
0.01675	0.0972311	0.942361	1.0282
0.017	0.0975906	0.966261	1.04141
0.01725	0.0978141	0.949958	1.04349
0.0175	0.0979919	0.956091	1.06724
0.01775	0.0993727	0.957194	1.06847
0.018	0.0999627	0.958875	1.07084
0.01825	0.0999983	0.974866	1.10385
0.0185	0.100809	0.962402	1.09374
0.01875	0.101693	0.973123	1.11526
0.019	0.100853	0.973875	1.1085
0.01925	0.101804	0.976678	1.1245
0.0195	0.101694	0.966142	1.10553
0.01975	0.103222	0.97046	1.10406
0.02	0.103737	0.995933	1.13707
0.02025	0.105166	0.960725	1.17421
0.0205	0.105417	0.969541	1.11848
0.02075	0.106921	0.970729	1.12968
0.021	0.107785	0.97459	1.14101
0.02125	0.108937	0.967012	1.12952
0.0215	0.110687	0.990843	1.18615
0.02175	0.111032	0.974982	1.16091
0.022	0.111782	0.9757	1.1553
0.02225	0.113268	1.01748	1.1404
0.0225	0.11462	1.00656	1.14158
0.02275	0.115779	1.00713	1.15412
0.023	0.116762	0.990074	1.15593
0.02325	0.117933	0.962806	1.11649
0.0235	0.118603	0.941678	1.08494
0.02375	0.120035	0.933455	1.08989
0.024	0.12167	0.952613	1.08863
0.02425	0.122308	0.966191	1.10654
0.0245	0.123302	0.956557	1.12036
0.02475	0.12384	0.948555	1.08074
0.025	0.124905	0.937927	1.08744
0.02525	0.125608	0.943681	1.07586
0.0255	0.124895	0.930619	1.07487
0.02575	0.125625	0.934247	1.05947
0.026	0.126253	0.933628	1.05617
0.02625	0.127424	0.937845	1.07442
0.0265	0.128526	0.935263	1.06192
0.02675	0.127427	0.944259	1.05438
0.027	0.127807	0.957164	1.06145
0.02725	0.128261	0.954604	1.0757
0.0275	0.124564	0.95336	1.05241
0.02775	0.125132	0.956382	1.02667
0.028	0.124855	0.974396	1.02905
0.02825	0.126725	0.969309	1.04709
0.0285	0.12684	1.00504	1.06532
0.02875	0.127517	0.962543	1.06637
0.029	0.128091	0.957143	1.02587
0.02925	0.128851	0.953905	1.02218
0.0295	0.12915	0.96488	1.04347
0.02975	0.129864	0.971544	1.05174
0.03	0.130635	0.961457	1.07008
0.03025	0.131049	0.955989	1.04948
0.0305	0.132069	0.968723	1.01951
0.03075	0.132438	0.959563	1.00276
0.031	0.13348	0.950065	1.0206
0.03125	0.133835	0.940548	0.999548
0.0315	0.133195	0.949417	0.988023
0.03175	0.134368	0.965734	0.987304
0.032	0.136249	0.978745	1.02231
0.03225	0.135666	0.957463	1.00971
0.0325	0.136187	0.946607	1.01822
0.03275	0.13686	0.952341	1.04511
0.033	0.13745	0.970628	1.05117
0.03325	0.138175	0.966158	1.0448
0.0335	0.137347	0.973258	1.05113
0.03375	0.137543	0.965907	1.04647
0.034	0.138159	0.969949	1.05603
0.03425	0.138907	0.96749	1.047
0.0345	0.139782	0.97929	1.05612
0.03475	0.147052	0.977784	1.08238
0.035	0.142486	0.982613	1.07375
0.03525	0.143053	0.975205	1.08191
0.0355	0.142691	0.968796	1.07664
0.03575	0.14366	0.972039	1.08037
0.036	0.143938	0.9813	1.09399
0.03625	0.143799	0.992845	1.10119
0.0365	0.143717	0.98414	1.11026
0.03675	0.143465	0.98642	1.11335
0.037	0.143633	0.996732	1.11024
0.03725	0.144867	0.989549	1.13257
0.0375	0.143869	0.990142	1.1201
0.03775	0.143513	0.972388	1.08816
0.038	0.144374	0.975376	1.11123
0.03825	0.143728	0.977176	1.09774
0.0385	0.148356	0.982048	1.09355
0.03875	0.143541	0.968595	1.08243
0.039	0.142494	0.966525	1.05565
0.03925	0.146616	0.963908	1.07344
0.0395	0.141576	0.971312	1.06253
0.03975	0.141023	0.96606	1.09628
0.04	0.141586	0.969387	1.07459
0.04025	0.141115	0.951108	1.07913
0.0405	0.150085	0.958502	1.09403
0.04075	0.141862	0.950684	1.07339
0.041	0.140854	0.968546	1.08427
0.04125	0.141755	0.972864	1.07404
0.0415	0.141684	0.969642	1.06795
0.04175	0.153938	1.0168	1.06923
0.042	0.142725	0.999884	1.06909
0.04225	0.144444	0.965229	1.0656
0.0425	0.145504	0.953212	1.08049
0.04275	0.145885	0.96306	1.09587
0.043	0.14813	0.940587	1.07489
0.04325	0.147397	0.935906	1.0498
0.0435	0.164338	0.927742	1.0427
0.04375	0.148301	0.907391	1.0452
0.044	0.148644	0.909948	1.08293
0.04425	0.14936	0.92456	1.05232
0.0445	0.149339	0.931025	1.05281
0.04475	0.149364	0.923623	1.06097
0.045	0.149658	0.940228	1.06036
0.04525	0.150108	0.941377	1.08655
0.0455	0.149968	0.93914	1.06979
0.04575	0.150683	0.950717	1.07257
0.046	0.151335	0.937585	1.06187
0.04625	0.151911	0.946171	1.07295
0.0465	0.151797	0.932831	1.06471
0.04675	0.152201	0.924981	1.07332
0.047	0.152553	0.92876	1.09504
0.04725	0.153135	0.931668	1.07036
0.0475	0.154016	0.931346	1.05737
0.04775	0.212441	0.931884	1.06219
0.048	0.152536	0.929918	1.04439
0.04825	0.209617	0.924626	1.03604
0.0485	0.208293	0.928496	1.04169
0.04875	0.206403	0.927147	1.03663
0.049	0.20472	0.935404	1.02936
0.04925	0.203344	0.942862	1.04221
0.0495	0.20202	0.951496	1.04241
0.04975	0.20078	0.95915	1.05313
0.05	0.199366	0.926731	1.04201
0.05025	0.197824	0.935725	1.03514
0.0505	0.196545	0.92624	1.04965
0.05075	0.197122	0.929336	1.01856
0.051	0.194458	0.927494	1.02809
0.05125	0.193415	0.929951	1.02039
0.0515	0.191788	0.937747	1.01453
0.05175	0.19068	0.956409	1.023
0.052	0.189182	0.943964	1.0315
0.05225	0.188027	0.93863	1.02053
0.0525	0.187196	0.944374	1.01023
0.05275	0.185926	0.928759	1.01811
0.053	0.184378	0.922761	1.01934
0.05325	0.182172	0.950531	1.00479
0.0535	0.18212	0.918762	0.986707
0.05375	0.182782	0.90633	1.01003
0.054	0.181361	0.884022	0.992359
0.05425	0.178959	0.882522	0.982168
0.0545	0.178052	0.893692	0.991296
0.05475	0.177881	0.900994	1.00294
0.055	0.176508	0.909512	1.00454
0.05525	0.175438	0.916189	1.0167
0.0555	0.174776	0.896413	1.01329
0.05575	0.174099	0.91738	1.00602
0.056	0.172473	0.898582	1.0228
0.05625	0.171329	0.892939	1.0423
0.0565	0.170286	0.897423	1.01824
0.05675	0.169446	0.902742	1.01636
0.057	0.168495	0.903479	1.01225
0.05725	0.167629	0.909635	1.01154
0.0575	0.166887	0.915096	1.01161
0.05775	0.165156	0.917601	1.02466
0.058	0.164716	0.906038	1.04948
0.05825	0.164485	0.907739	1.04624
0.0585	0.163844	0.895558	1.04794
0.05875	0.163535	0.895814	1.0387
0.059	0.165294	0.890061	1.03696
0.05925	0.164684	0.905253	1.05602
0.0595	0.16472	0.901026	1.02071
0.05975	0.163587	0.884625	1.01601
0.06	0.162227	0.875355	1.02365
0.06025	0.161198	0.883805	1.02932
0.0605	0.160446	0.891743	1.03988
0.06075	0.160323	0.890533	1.04539
0.061	0.160176	0.888995	1.03578
0.06125	0.159594	0.890633	1.02701
0.0615	0.159376	0.891149	1.02701
0.06175	0.161311	0.89835	1.04312
0.062	0.160654	0.904153	1.02598
0.06225	0.16033	0.903539	1.08086
0.0625	0.158943	0.910184	1.04854
0.06275	0.157771	0.886989	1.04007
0.063	0.157234	0.88024	1.04298
0.06325	0.157865	0.880394	1.04518
0.0635	0.157752	0.8865	1.05139
0.06375	0.156577	0.886592	1.01663
0.064	0.156455	0.871591	1.00829
0.06425	0.156133	0.883847	1.01531
0.0645	0.156403	0.86866	1.01759
0.06475	0.155681	0.865157	1.0116
0.065	0.15596	0.873823	1.00656
0.06525	0.155831	0.883359	0.994266
0.0655	0.155768	0.882549	0.99872
0.06575	0.157809	0.884688	1.00161
0.066	0.158255	0.88356	1.02168
0.06625	0.159255	0.881701	1.01647
0.0665	0.157772	0.871528	0.99111
0.06675	0.158271	0.870245	0.989352
0.067	0.159124	0.87096	0.9478
0.06725	0.157782	0.874575	0.946563
0.0675	0.158193	0.892765	0.944646
0.06775	0.157766	0.893142	0.946086
0.068	0.156823	0.894095	0.921752
0.06825	0.157457	0.868835	0.911637
0.0685	0.157379	0.863373	0.927704
0.06875	0.157998	0.864582	0.913443
0.069	0.158664	0.873308	0.922526
0.06925	0.159126	0.859821	0.918075
0.0695	0.16028	0.86352	0.925631
0.06975	0.169196	0.882649	0.909119
0.07	0.168746	0.859907	0.910518
0.07025	0.168662	0.862222	0.911528
0.0705	0.168569	0.863801	0.915017
0.07075	0.168043	0.851788	0.91905
0.071	0.167283	0.856832	0.899188
0.07125	0.167046	0.868346	0.909066
0.0715	0.167324	0.857026	0.914591
0.07175	0.167053	0.862737	0.910562
0.072	0.166933	0.838991	0.913074
0.07225	0.167266	0.846517	0.912117
0.0725	0.168094	0.860041	0.906382
0.07275	0.167168	0.853475	0.917541
0.073	0.167225	0.842301	0.938757
0.07325	0.167454	0.843319	0.916589
0.0735	0.168439	0.832603	0.881064
0.07375	0.169641	0.840042	0.884147
0.074	0.169161	0.833532	0.901623
0.07425	0.168374	0.855762	0.904529
0.0745	0.167865	0.836346	0.894998
0.07475	0.168358	0.843817	0.866743
0.075	0.168619	0.843044	0.885304
0.07525	0.168885	0.837658	0.877568
0.0755	0.170344	0.841181	0.880084
0.07575	0.170647	0.863181	0.907649
0.076	0.169706	0.853299	0.946888
0.07625	0.169986	0.856926	0.931075
0.0765	0.1695	0.869935	0.935981
0.07675	0.168763	0.895781	0.955901
0.077	0.169341	0.884043	0.983044
0.07725	0.169522	0.887706	0.982655
0.0775	0.168133	0.880227	0.980651
0.07775	0.16911	0.889118	0.970651
0.078	0.170533	0.885795	0.976087
0.07825	0.168855	0.897003	0.989061
0.0785	0.169355	0.896405	0.994806
0.07875	0.170202	0.899111	1.00468
0.079	0.170596	0.897748	1.00135
0.07925	0.173014	0.896309	1.00891
0.0795	0.172586	0.891621	1.00297
0.07975	0.172548	0.893529	1.00908
0.08	0.171641	0.890099	0.999028
0.08025	0.171348	0.886459	0.994826
0.0805	0.170812	0.87504	1.00821
0.08075	0.170535	0.885592	0.969725
0.081	0.169198	0.87608	0.961494
0.08125	0.168846	0.880465	0.952318
0.0815	0.16853	0.864879	0.946377
0.08175	0.167883	0.855887	0.94879
0.082	0.164313	0.850052	0.992175
0.08225	0.163371	0.846739	0.939066
0.0825	0.16304	0.847573	0.965418
0.08275	0.162655	0.864586	0.935988
0.083	0.160694	0.863561	0.939718
0.08325	0.160861	0.875587	0.942939
0.0835	0.157407	0.857002	0.960769
0.08375	0.162961	0.853629	0.928177
0.084	0.163503	0.851802	0.923137
0.08425	0.166755	0.84842	0.917433
0.0845	0.166383	0.853046	0.915097
0.08475	0.166206	0.841881	0.901011
0.085	0.165415	0.851308	0.895441
0.08525	0.165319	0.853381	0.889923
0.0855	0.166056	0.873079	0.8934
0.08575	0.166267	0.852772	0.901951
0.086	0.165944	0.844845	0.914122
0.08625	0.160269	0.855332	0.917242
0.0865	0.159834	0.874814	0.95255
0.08675	0.159064	0.866625	0.92881
0.087	0.159171	0.873126	0.938603
0.08725	0.159145	0.863743	0.924509
0.0875	0.159711	0.864502	0.936301
0.08775	0.160065	0.854564	0.91591
0.088	0.160833	0.857479	0.91168
0.08825	0.161269	0.863222	0.920387
0.0885	0.161804	0.867696	0.936563
0.08875	0.163062	0.870717	0.946825
0.089	0.163626	0.866141	0.936443
0.08925	0.164362	0.867284	0.937549
0.0895	0.161596	0.867287	0.933085
0.08975	0.160868	0.86838	0.934245
0.09	0.162472	0.870602	0.932163
0.09025	0.167014	0.888925	0.935456
0.0905	0.166153	0.872587	0.921259
0.09075	0.164412	0.864022	0.925603
0.091	0.164535	0.853365	0.930386
0.09125	0.163544	0.847355	0.921162
0.0915	0.162435	0.843657	0.926986
0.09175	0.162625	0.85005	0.940394
0.092	0.166467	0.85249	0.933352
0.09225	0.166112	0.84921	0.9672
0.0925	0.165183	0.844225	0.946782
0.09275	0.162403	0.844342	0.947499
0.093	0.161411	0.85662	0.92339
0.09325	0.163182	0.849652	0.894781
0.0935	0.168566	0.859399	0.883756
0.09375	0.168432	0.852469	0.895364
0.094	0.169456	0.852465	0.915279
0.09425	0.169178	0.855687	0.923343
0.0945	0.170034	0.862408	0.909782
0.09475	0.169943	0.857816	0.911095
0.095	0.170237	0.858909	0.904396
0.09525	0.169885	0.861562	0.905957
0.0955	0.169581	0.859082	0.909736
0.09575	0.16945	0.869007	0.899309
0.096	0.160504	0.875034	0.917001
0.09625	0.160673	0.874128	0.921433
0.0965	0.160443	0.880037	0.924812
0.09675	0.158992	0.87729	0.924301
0.097	0.158827	0.861437	0.932156
0.09725	0.157957	0.87434	0.919509
0.0975	0.158023	0.876784	0.92176
0.09775	0.155848	0.872937	0.939693
0.098	0.15572	0.877638	0.94445
0.09825	0.156402	0.876072	0.919089
0.0985	0.154991	0.878458	0.931265
0.09875	0.155326	0.889773	0.917848
0.099	0.155317	0.87737	0.935627
0.09925	0.155651	0.867299	0.95307
0.0995	0.15633	0.859546	0.926976
0.09975	0.157415	0.859914	0.938637
0.1	0.158972	0.860827	0.942719
0.10025	0.159431	0.862397	0.944748
0.1005	0.159393	0.870478	0.945835
0.10075	0.160356	0.864815	0.952369
0.101	0.161489	0.863658	0.951371
0.10125	0.161977	0.868318	0.955276
0.1015	0.162248	0.867303	0.957562
0.10175	0.163598	0.862432	0.955458
0.102	0.163805	0.864348	0.946891
0.10225	0.165499	0.863265	0.941206
0.1025	0.157847	0.841864	0.946665
0.10275	0.157295	0.837082	0.967302
0.103	0.157151	0.839837	0.925963
0.10325	0.155227	0.837889	0.930056
0.1035	0.154883	0.849556	0.933564
0.10375	0.153593	0.842212	0.910008
0.104	0.15342	0.863039	0.902102
0.10425	0.152948	0.837585	0.922654
0.1045	0.153162	0.833842	0.900617
0.10475	0.153207	0.827501	0.900638
0.105	0.1543	0.830349	0.892066
0.10525	0.15395	0.829304	0.882313
0.1055	0.154274	0.832585	0.868861
0.10575	0.15446	0.836068	0.857635
0.106	0.155034	0.836447	0.880027
0.10625	0.156675	0.849632	0.857877
0.1065	0.157083	0.84636	0.861692
0.10675	0.159237	0.844364	0.887033
0.107	0.159305	0.837927	0.916339
0.10725	0.149326	0.844478	0.901076
0.1075	0.150611	0.836255	0.878488
0.10775	0.157491	0.829605	0.874162
0.108	0.157877	0.843616	0.870362
0.10825	0.158505	0.85896	0.876187
0.1085	0.158789	0.855089	0.897928
0.10875	0.15946	0.83692	0.875838
0.109	0.15914	0.844702	0.87633
0.10925	0.159493	0.848558	0.89067
0.1095	0.15984	0.856204	0.911932
0.10975	0.160497	0.848983	0.895127
0.11	0.160781	0.850428	0.891367
0.11025	0.161354	0.853746	0.912838
0.1105	0.160494	0.857447	0.909753
0.11075	0.163401	0.860157	0.911681
0.111	0.164008	0.843923	0.908077
0.11125	0.165514	0.854361	0.920387
0.1115	0.16679	0.852462	0.921525
0.11175	0.167987	0.837099	0.904735
0.112	0.159305	0.833433	0.903378
0.11225	0.15935	0.831114	0.911768
0.1125	0.158876	0.836859	0.902985
0.11275	0.157386	0.839368	0.919151
0.113	0.15693	0.835649	0.906085
0.11325	0.156415	0.830855	0.911594
0.1135	0.156258	0.827251	0.91325
0.11375	0.15863	0.860225	0.93861
0.114	0.157372	0.842602	0.917173
0.11425	0.156642	0.84434	0.90731
0.1145	0.156623	0.843615	0.919997
0.11475	0.156113	0.830823	0.901261
0.115	0.155833	0.855118	0.918958
0.11525	0.159932	0.833173	0.940921
0.1155	0.160466	0.82747	0.943602
0.11575	0.159133	0.828961	0.918898
0.116	0.158056	0.828254	0.910926
0.11625	0.157824	0.831064	0.900055
0.1165	0.15765	0.821212	0.91929
0.11675	0.157141	0.819593	0.911075
0.117	0.157061	0.823348	0.892098
0.11725	0.161339	0.82862	0.900263
0.1175	0.161494	0.828052	0.902163
0.11775	0.161679	0.828562	0.913344
0.118	0.161979	0.823151	0.894926
0.11825	0.161594	0.814728	0.879438
0.1185	0.161861	0.828436	0.883291
0.11875	0.161427	0.841612	0.92221
0.119	0.161872	0.821189	0.907593
0.11925	0.163418	0.817113	0.895422
0.1195	0.163331	0.81909	0.869526
0.11975	0.164295	0.822402	0.870293
0.12	0.164585	0.840626	0.882304
0.12025	0.164783	0.831358	0.901779
0.1205	0.155298	0.835508	0.902465
0.12075	0.156384	0.834867	0.913088
0.121	0.156552	0.832459	0.916709
0.12125	0.157136	0.840782	0.914378
0.1215	0.158244	0.853497	0.912455
0.12175	0.159133	0.853969	0.914988
0.122	0.161721	0.844921	0.942021
0.12225	0.162572	0.840594	0.92715
0.1225	0.163232	0.842269	0.922598
0.12275	0.164175	0.833867	0.929188
0.123	0.164152	0.833162	0.931612
0.12325	0.164678	0.837245	0.913577
0.1235	0.164814	0.834921	0.902752
0.12375	0.152341	0.844804	0.912703
0.124	0.15417	0.839771	0.909577
0.12425	0.153998	0.829494	0.91583
0.1245	0.153675	0.8407	0.916513
0.12475	0.154711	0.840763	0.919983
0.125	0.15527	0.870861	0.917201
0.12525	0.155482	0.827354	0.928861
0.1255	0.155662	0.808914	0.914629
0.12575	0.157294	0.808313	0.92933
0.126	0.157532	0.811886	0.900357
0.12625	0.158379	0.811101	0.911223
0.1265	0.15902	0.81745	0.918695
0.12675	0.160605	0.800724	0.894512
0.127	0.160956	0.801868	0.887924
0.12725	0.165702	0.80287	0.875897
0.1275	0.167213	0.807486	0.876967
0.12775	0.16672	0.815858	0.88068
0.128	0.16746	0.823818	0.885248
0.12825	0.16781	0.814817	0.899156
0.1285	0.168599	0.806775	0.878165
0.12875	0.169766	0.802334	0.871107
0.129	0.172387	0.812683	0.889111
0.12925	0.162933	0.827625	0.908651
0.1295	0.164614	0.806676	0.906552
0.12975	0.164319	0.822429	0.886133
0.13	0.165715	0.835953	0.882224
0.13025	0.164772	0.826157	0.873696
0.1305	0.164545	0.825657	0.879617
0.13075	0.163591	0.829581	0.882038
0.131	0.163596	0.833452	0.890963
0.13125	0.164366	0.833083	0.908438
0.1315	0.164247	0.831419	0.912607
0.13175	0.164156	0.825687	0.925516
0.132	0.164404	0.824062	0.918242
0.13225	0.165507	0.823353	0.909984
0.1325	0.163641	0.825599	0.936918
0.13275	0.164457	0.815577	0.910316
0.133	0.165568	0.816985	0.903537
0.13325	0.16911	0.809	0.899022
0.1335	0.169418	0.80635	0.8864
0.13375	0.170249	0.804483	0.881053
0.134	0.177887	0.816693	0.875258
0.13425	0.177749	0.79913	0.884676
0.1345	0.167422	0.807227	0.878651
0.13475	0.167027	0.817582	0.884313
0.135	0.166667	0.809506	0.879447
0.13525	0.165515	0.819951	0.883659
0.1355	0.164654	0.812317	0.895298
0.13575	0.168191	0.832371	0.897488
0.136	0.167923	0.824414	0.913738
0.13625	0.168188	0.815544	0.917329
0.1365	0.16807	0.82499	0.914335
0.13675	0.168736	0.816044	0.916602
0.137	0.167726	0.811557	0.896872
0.13725	0.167424	0.815212	0.896955
0.1375	0.167356	0.8102	0.892966
0.13775	0.158255	0.803322	0.879933
0.138	0.156922	0.813678	0.88934
0.13825	0.159599	0.815853	0.896418
0.1385	0.157012	0.815379	0.914247
0.13875	0.156366	0.826015	0.901294
0.139	0.15589	0.826096	0.903316
0.13925	0.155186	0.835378	0.876937
0.1395	0.154869	0.828714	0.879127
0.13975	0.155103	0.818675	0.896787
0.14	0.155044	0.825867	0.878767
0.14025	0.154875	0.819206	0.88981
0.1405	0.155025	0.805946	0.873163
0.14075	0.155	0.813392	0.884596
0.141	0.155197	0.817878	0.87695
0.14125	0.155782	0.812389	0.901693
0.1415	0.156324	0.8138	0.897052
0.14175	0.157403	0.813802	0.901863
0.142	0.15583	0.816684	0.908652
0.14225	0.155658	0.814751	0.90669
0.1425	0.158241	0.820741	0.90889
0.14275	0.159472	0.824735	0.907018
0.143	0.162712	0.81132	0.928908
0.14325	0.165638	0.808659	0.911739
0.1435	0.168004	0.808527	0.910056
0.14375	0.168899	0.799085	0.919056
0.144	0.169675	0.796552	0.916787
0.14425	0.17066	0.783395	0.910362
0.1445	0.171157	0.800518	0.904264
0.14475	0.172027	0.79602	0.882249
0.145	0.162546	0.791818	0.897812
0.14525	0.164789	0.794235	0.880548
0.1455	0.165266	0.802558	0.871113
0.14575	0.16579	0.803442	0.861001
0.146	0.164692	0.814925	0.874925
0.14625	0.165236	0.820459	0.88962
0.1465	0.165797	0.788221	0.91043
0.14675	0.167138	0.785856	0.902825
0.147	0.168136	0.775455	0.885851
0.14725	0.169768	0.771976	0.880851
0.1475	0.170164	0.766641	0.86686
0.14775	0.170681	0.78157	0.858416
0.148	0.171161	0.784373	0.874472
0.14825	0.171929	0.765723	0.844552
0.1485	0.1719	0.77694	0.835367
0.14875	0.17501	0.790554	0.83333
0.149	0.174485	0.788832	0.849296
0.14925	0.174966	0.7793	0.875928
0.1495	0.176802	0.78283	0.857767
0.14975	0.176038	0.804023	0.863298
0.15	0.166626	0.8113	0.861326
0.15025	0.1662	0.800805	0.866277
0.1505	0.164679	0.794231	0.855888
0.15075	0.164439	0.812521	0.862016
0.151	0.165256	0.821913	0.863445
0.15125	0.165623	0.816712	0.872697
0.1515	0.164187	0.822389	0.88679
0.15175	0.16322	0.82434	0.888541
0.152	0.163121	0.832885	0.889234
0.15225	0.163184	0.834805	0.90554
0.1525	0.162809	0.835257	0.912488
0.15275	0.162818	0.834785	0.915857
0.153	0.163574	0.831161	0.927606
0.15325	0.164432	0.847362	0.921933
0.1535	0.164276	0.819924	0.941697
0.15375	0.165482	0.815891	0.913184
0.154	0.165915	0.823137	0.917
0.15425	0.168581	0.821536	0.926342
0.1545	0.16879	0.804601	0.928044
0.15475	0.169881	0.801608	0.902532
0.155	0.163171	0.802097	0.898551
0.15525	0.162223	0.799707	0.904856
0.1555	0.162451	0.805858	0.909794
0.15575	0.16425	0.7936	0.917849
0.156	0.164396	0.796615	0.907985
0.15625	0.165163	0.808431	0.904686
0.1565	0.165173	0.816693	0.91196
0.15675	0.165341	0.822206	0.908206
0.157	0.167409	0.802303	0.933241
0.15725	0.168781	0.797273	0.916102
0.1575	0.171582	0.802919	0.900217
0.15775	0.173633	0.801618	0.881633
0.158	0.172939	0.793729	0.858195
0.15825	0.174281	0.795322	0.843001
0.1585	0.176842	0.779694	0.839473
0.15875	0.175457	0.780896	0.84599
0.159	0.174443	0.796181	0.849153
0.15925	0.173861	0.798447	0.867793
0.1595	0.163354	0.797132	0.891169
0.15975	0.163127	0.792204	0.869432
0.16	0.162931	0.784829	0.842204
0.16025	0.162351	0.811101	0.835561
0.1605	0.162292	0.795944	0.837807
0.16075	0.16056	0.799644	0.855313
0.161	0.161463	0.799651	0.849297
0.16125	0.160275	0.793255	0.866539
0.1615	0.160174	0.795817	0.861415
0.16175	0.160215	0.799881	0.85991
0.162	0.160449	0.797652	0.887403
0.16225	0.160212	0.797392	0.88563
0.1625	0.160222	0.799515	0.884752
0.16275	0.16006	0.801367	0.901261
0.163	0.16028	0.803975	0.894662
0.16325	0.161373	0.807022	0.904315
0.1635	0.162396	0.80395	0.919415
0.16375	0.163446	0.825705	0.908496
0.164	0.164888	0.810474	0.929405
0.16425	0.16626	0.804734	0.909699
0.1645	0.168023	0.800577	0.923191
0.16475	0.169699	0.788161	0.925451
0.165	0.171226	0.785018	0.904092
0.16525	0.165752	0.777518	0.89886
0.1655	0.16868	0.790303	0.902251
0.16575	0.168768	0.795231	0.893514
0.166	0.16955	0.787619	0.912583
0.16625	0.171568	0.793027	0.901897
0.1665	0.17197	0.788258	0.886348
0.16675	0.17178	0.795601	0.892964
0.167	0.17223	0.817405	0.905199
0.16725	0.173932	0.829675	0.925222
0.1675	0.175396	0.814961	0.926069
0.16775	0.175586	0.810088	0.911654
0.168	0.175118	0.799056	0.900665
0.16825	0.175005	0.789989	0.891145
0.1685	0.177157	0.788651	0.867129
0.16875	0.176942	0.786961	0.868521
0.169	0.176212	0.785232	0.860304
0.16925	0.176038	0.799146	0.863105
0.1695	0.176748	0.79322	0.863476
0.16975	0.167693	0.794927	0.875711
0.17	0.167373	0.801544	0.882881
0.17025	0.167391	0.800332	0.907046
0.1705	0.167205	0.787423	0.868539
0.17075	0.167391	0.794458	0.86029
0.171	0.169814	0.80419	0.87629
0.17125	0.169693	0.804932	0.859573
0.1715	0.168754	0.806096	0.868457
0.17175	0.167863	0.792628	0.855461
0.172	0.165812	0.802517	0.851277
0.17225	0.166802	0.797759	0.867665
0.1725	0.168463	0.802903	0.876202
0.17275	0.168878	0.802233	0.871456
0.173	0.167882	0.80344	0.862096
0.17325	0.168053	0.809164	0.86963
0.1735	0.165981	0.811961	0.875904
0.17375	0.164836	0.81874	0.876648
0.174	0.166221	0.828482	0.888849
0.17425	0.168238	0.817024	0.887845
0.1745	0.169358	0.800919	0.878295
0.17475	0.170614	0.801145	0.882227
0.175	0.171657	0.807141	0.883026
0.17525	0.173909	0.803387	0.883491
0.1755	0.17522	0.806662	0.895156
0.17575	0.167669	0.801772	0.916978
0.176	0.168652	0.812614	0.890886
0.17625	0.168865	0.807609	0.905649
0.1765	0.169336	0.811328	0.929283
0.17675	0.171685	0.798623	0.916803
0.177	0.172039	0.798815	0.891279
0.17725	0.173368	0.808228	0.886764
0.1775	0.175187	0.8189	0.89369
0.17775	0.17443	0.82309	0.893781
0.178	0.175635	0.812393	0.942107
0.17825	0.181194	0.8224	0.91958
0.1785	0.180927	0.8012	0.889992
0.17875	0.180852	0.802139	0.889363
0.179	0.179617	0.796908	0.86508
0.17925	0.180157	0.780881	0.856597
0.1795	0.179181	0.775174	0.844683
0.17975	0.182086	0.777595	0.85445
0.18	0.181238	0.791959	0.845622
0.18025	0.181083	0.801272	0.865154
0.1805	0.180857	0.785305	0.899571
0.18075	0.180783	0.780951	0.875656
0.181	0.180684	0.79729	0.853553
0.18125	0.179662	0.808363	0.85924
0.1815	0.169601	0.787688	0.855237
0.18175	0.168324	0.792947	0.906331
0.182	0.16844	0.801198	0.833369
0.18225	0.168177	0.804091	0.858832
0.1825	0.168162	0.80785	0.854947
0.18275	0.168424	0.807588	0.865676
0.183	0.169405	0.80671	0.878302
0.18325	0.170937	0.812628	0.88683
0.1835	0.17275	0.818448	0.890116
0.18375	0.173163	0.823528	0.914032
0.184	0.174433	0.828654	0.909451
0.18425	0.175032	0.835686	0.91196
0.1845	0.174696	0.839523	0.911316
0.18475	0.176111	0.825766	0.909771
0.185	0.177501	0.812094	0.912226
0.18525	0.179516	0.811445	0.908612
0.1855	0.181367	0.810597	0.911629
0.18575	0.182744	0.827555	0.908469
0.186	0.184934	0.808949	0.946375
0.18625	0.189105	0.810282	0.908752
0.1865	0.182028	0.822583	0.913202
0.18675	0.182358	0.829605	0.914177
0.187	0.186027	0.81654	0.935929
0.18725	0.185887	0.801061	0.920506
0.1875	0.185671	0.798863	0.897323
0.18775	0.18455	0.801662	0.893602
0.188	0.185894	0.818126	0.908183
0.18825	0.185171	0.822253	0.909282
0.1885	0.185532	0.814965	0.926184
0.18875	0.185389	0.805748	0.917613
0.189	0.184595	0.794143	0.902508
0.18925	0.185132	0.788461	0.881031
0.1895	0.184429	0.77985	0.864602
0.18975	0.184484	0.791901	0.857511
0.19	0.184235	0.776627	0.851375
0.19025	0.183783	0.774252	0.852163
0.1905	0.183514	0.786943	0.842417
0.19075	0.184487	0.788444	0.855661
0.191	0.184828	0.811759	0.877396
0.19125	0.184335	0.807387	0.873172
0.1915	0.183395	0.802647	0.842439
0.19175	0.173889	0.817851	0.84406
0.192	0.173285	0.808571	0.876955
0.19225	0.173052	0.800475	0.861756
0.1925	0.171873	0.797967	0.863923
0.19275	0.170933	0.803457	0.909724
0.193	0.171403	0.809078	0.859793
0.19325	0.17196	0.820432	0.865836
0.1935	0.172571	0.820484	0.887722
0.19375	0.173331	0.821008	0.878791
0.194	0.174401	0.826041	0.884384
0.19425	0.176513	0.830007	0.893764
0.1945	0.176577	0.813478	0.87823
0.19475	0.175859	0.815903	0.880322
0.195	0.176817	0.824596	0.881267
0.19525	0.177936	0.826098	0.886151
0.1955	0.179501	0.811627	0.910441
0.19575	0.181501	0.808152	0.889465
0.196	0.182045	0.809555	0.894981
0.19625	0.184134	0.810791	0.892802
0.1965	0.185186	0.807824	0.910041
0.19675	0.187004	0.813334	0.892897
0.197	0.187808	0.822852	0.877773
0.19725	0.189863	0.814246	0.887097
0.1975	0.190591	0.806157	0.923344
0.19775	0.180133	0.798575	0.883927
0.198	0.182079	0.796596	0.885343
0.19825	0.184136	0.800679	0.868584
0.1985	0.18551	0.819336	0.876216
0.19875	0.184312	0.822361	0.880661
0.199	0.183845	0.799739	0.91491
0.19925	0.183599	0.802823	0.901475
0.1995	0.183484	0.791658	0.898079
0.19975	0.183557	0.785336	0.893074
0.2	0.184254	0.78544	0.878846
0.20025	0.183747	0.774943	0.88703
0.2005	0.185626	0.780222	0.875976
0.20075	0.185551	0.789882	0.876649
0.201	0.18546	0.784533	0.863621
0.20125	0.18524	0.77595	0.872919
0.2015	0.189818	0.789593	0.89811
0.20175	0.189683	0.796184	0.889471
0.202	0.189166	0.790565	0.873667
0.20225	0.188984	0.803603	0.873067
0.2025	0.189038	0.797403	0.878676
0.20275	0.187951	0.796266	0.908573
0.203	0.187983	0.800205	0.898351
0.20325	0.188081	0.795826	0.912503
0.2035	0.188185	0.808069	0.896061
0.20375	0.176175	0.809506	0.875553
0.204	0.175632	0.808956	0.886887
0.20425	0.1768	0.814356	0.888701
0.2045	0.179657	0.816909	0.888364
0.20475	0.178388	0.811322	0.887907
0.205	0.179795	0.813796	0.907193
0.20525	0.182047	0.818875	0.901518
0.2055	0.182528	0.827503	0.901947
0.20575	0.182127	0.823429	0.909126
0.206	0.182648	0.808466	0.934159
0.20625	0.183269	0.805993	0.916483
0.2065	0.184672	0.810197	0.923046
0.20675	0.186339	0.806355	0.923684
0.207	0.188871	0.804992	0.941072
0.20725	0.19001	0.80348	0.916169
0.2075	0.191362	0.813036	0.911213
0.20775	0.192844	0.811781	0.910758
0.208	0.195237	0.802102	0.925782
0.20825	0.196573	0.799345	0.918221
0.2085	0.188144	0.793505	0.887189
0.20875	0.190932	0.808248	0.882518
0.209	0.19084	0.818166	0.895145
0.20925	0.193429	0.821999	0.902994
0.2095	0.193318	0.800821	0.933978
0.20975	0.192552	0.807651	0.893017
0.21	0.192452	0.789644	0.918953
0.21025	0.193169	0.795315	0.885366
0.2105	0.192521	0.777981	0.880434
0.21075	0.19434	0.779106	0.875807
0.211	0.193984	0.778602	0.870479
0.21125	0.193812	0.782134	0.864342
0.2115	0.193198	0.788444	0.846177
0.21175	0.17684	0.791034	0.851525
0.212	0.177709	0.797778	0.870938
0.21225	0.177688	0.795016	0.865492
0.2125	0.176642	0.800728	0.85227
0.21275	0.176211	0.792259	0.851115
0.213	0.176191	0.79307	0.882167
0.21325	0.175701	0.801052	0.880094
0.2135	0.175031	0.788806	0.89121
0.21375	0.175199	0.793003	0.87719
0.214	0.175777	0.816166	0.872183
0.21425	0.177113	0.815094	0.86922
0.2145	0.176712	0.801793	0.885289
0.21475	0.177545	0.798675	0.863647
0.215	0.17968	0.798881	0.883678
0.21525	0.179962	0.800228	0.877621
0.2155	0.178811	0.800394	0.885448
0.21575	0.179556	0.805305	0.896831
0.216	0.180546	0.820791	0.887501
0.21625	0.181557	0.812518	0.890165
0.2165	0.182946	0.797116	0.906395
0.21675	0.184487	0.794442	0.902832
0.217	0.186827	0.799557	0.906583
0.21725	0.187568	0.795641	0.900739
0.2175	0.187469	0.798382	0.910116
0.21775	0.18811	0.804526	0.911603
0.218	0.189011	0.814268	0.895954
0.21825	0.189834	0.808413	0.89837
0.2185	0.192952	0.813308	0.913689
0.21875	0.193732	0.788756	0.890459
0.219	0.194299	0.797303	0.882497
0.21925	0.196546	0.79744	0.880736
0.2195	0.198956	0.814826	0.876423
0.21975	0.200265	0.807184	0.883052
0.22	0.1864	0.79318	0.909432
0.22025	0.186195	0.802154	0.885444
0.2205	0.185436	0.785283	0.906436
0.22075	0.185428	0.774148	0.896728
0.221	0.187444	0.772362	0.880543
0.22125	0.188017	0.768881	0.871253
0.2215	0.189085	0.772362	0.872914
0.22175	0.190536	0.778507	0.872566
0.222	0.19043	0.78812	0.855122
0.22225	0.190366	0.778516	0.851093
0.2225	0.190661	0.786203	0.855665
0.22275	0.190789	0.780937	0.854891
0.223	0.190808	0.790133	0.849864
0.22325	0.190681	0.797571	0.868179
0.2235	0.175973	0.790516	0.895607
0.22375	0.17573	0.799848	0.892689
0.224	0.176174	0.797469	0.889378
0.22425	0.175999	0.798803	0.89912
0.2245	0.175797	0.82009	0.878404
0.22475	0.176802	0.812203	0.859891
0.225	0.178021	0.805174	0.883597
0.22525	0.178553	0.800531	0.872187
0.2255	0.179193	0.803926	0.886646
0.22575	0.179972	0.802392	0.887334
0.226	0.180984	0.803735	0.893003
0.22625	0.183335	0.811774	0.895543
0.2265	0.184539	0.818979	0.901444
0.22675	0.186194	0.8147	0.892655
0.227	0.186937	0.800264	0.912748
0.22725	0.188946	0.799046	0.917128
0.2275	0.188838	0.805135	0.905776
0.22775	0.189697	0.800009	0.908454
0.228	0.190201	0.801718	0.919413
0.22825	0.190881	0.807941	0.91756
0.2285	0.190712	0.81655	0.915359
0.22875	0.191507	0.813361	0.915623
0.229	0.19217	0.790274	0.935757
0.22925	0.195072	0.789833	0.918468
0.2295	0.196172	0.794065	0.905497
0.22975	0.199593	0.809474	0.898274
0.23	0.18759	0.807236	0.88851
0.23025	0.186979	0.807173	0.900624
0.2305	0.188908	0.793285	0.921708
0.23075	0.1882	0.800356	0.902838
0.231	0.189973	0.784602	0.912944
0.23125	0.189814	0.772872	0.904976
0.2315	0.189444	0.773069	0.897892
0.23175	0.191153	0.770548	0.892056
0.232	0.190482	0.769356	0.890399
0.23225	0.190508	0.783125	0.877757
0.2325	0.190524	0.793843	0.874382
0.23275	0.190219	0.794202	0.866457
0.233	0.190241	0.785755	0.886621
0.23325	0.19032	0.783458	0.878966
0.2335	0.190217	0.790654	0.861393
0.23375	0.189855	0.81253	0.871568
0.234	0.189729	0.789301	0.885158
0.23425	0.188747	0.801357	0.897931
0.2345	0.188999	0.795431	0.906686
0.23475	0.176415	0.801951	0.924633
0.235	0.176224	0.820176	0.875723
0.23525	0.176855	0.796377	0.865502
0.2355	0.176466	0.802882	0.885453
0.23575	0.177073	0.796035	0.870757
0.236	0.179212	0.801683	0.883062
0.23625	0.180905	0.803411	0.883268
0.2365	0.179038	0.80366	0.884953
0.23675	0.18021	0.810944	0.899411
0.237	0.181483	0.831829	0.894268
0.23725	0.183275	0.816784	0.895001
0.2375	0.183995	0.799011	0.909374
0.23775	0.18519	0.799473	0.9141
0.238	0.186316	0.810241	0.905229
0.23825	0.187052	0.80334	0.906657
0.2385	0.188341	0.804913	0.910704
0.23875	0.189576	0.807681	0.927687
0.239	0.190422	0.804441	0.910776
0.23925	0.19221	0.804627	0.911383
0.2395	0.194891	0.810123	0.929564
0.23975	0.195758	0.799752	0.911017
0.24	0.199425	0.793633	0.897162
0.24025	0.189416	0.811771	0.890726
0.2405	0.189509	0.81149	0.883198
0.24075	0.190706	0.811538	0.892165
0.241	0.189977	0.795751	0.917862
0.24125	0.189226	0.799049	0.904964
0.2415	0.189001	0.781373	0.900557
0.24175	0.188358	0.775591	0.917173
0.242	0.190398	0.782299	0.894427
0.24225	0.190599	0.774403	0.885358
0.2425	0.1893	0.775061	0.884982
0.24275	0.189026	0.785369	0.882069
0.243	0.18999	0.79444	0.873585
0.24325	0.190025	0.781363	0.874344
0.2435	0.19018	0.789917	0.889527
0.24375	0.190478	0.782216	0.881942
0.244	0.190557	0.794112	0.856963
0.24425	0.17804	0.808138	0.862356
0.2445	0.177809	0.798286	0.892608
0.24475	0.177622	0.811951	0.917832
0.245	0.177504	0.808365	0.906455
0.24525	0.176816	0.819654	0.916446
0.2455	0.177031	0.800976	0.883929
0.24575	0.177731	0.792623	0.874114
0.246	0.178968	0.795526	0.89335
0.24625	0.179132	0.808961	0.880475
0.2465	0.179455	0.804628	0.890183
0.24675	0.180288	0.803986	0.894064
0.247	0.180009	0.802151	0.896808
0.24725	0.183908	0.808083	0.906007
0.2475	0.184779	0.825402	0.898705
0.24775	0.183944	0.818879	0.895806
0.248	0.184151	0.801025	0.903928
0.24825	0.18478	0.800067	0.903367
0.2485	0.185623	0.802051	0.904969
0.24875	0.186755	0.802856	0.906486
0.249	0.186573	0.805261	0.90878
0.24925	0.187083	0.807145	0.920746
0.2495	0.187767	0.802519	0.915936
0.24975	0.188767	0.8093	0.909714
0.25	0.189886	0.811108	0.932748
0.25025	0.192721	0.801325	0.91283
0.2505	0.194093	0.809613	0.904855
0.25075	0.185661	0.816551	0.895584
0.251	0.187722	0.817359	0.881298
0.25125	0.188389	0.822259	0.89444
0.2515	0.192167	0.809428	0.916702
0.25175	0.191747	0.80513	0.91008
0.252	0.191291	0.790838	0.90231
0.25225	0.190398	0.781378	0.899057
0.2525	0.191076	0.782528	0.89605
0.25275	0.191595	0.778662	0.89167
0.253	0.191662	0.777324	0.88377
0.25325	0.191158	0.787779	0.87736
0.2535	0.190993	0.798403	0.875913
0.25375	0.190938	0.789794	0.871877
0.254	0.191058	0.796179	0.892695
0.25425	0.178275	0.789334	0.89081
0.2545	0.178649	0.800811	0.862935
0.25475	0.178722	0.811771	0.863868
0.255	0.17876	0.80608	0.882835
0.25525	0.178475	0.810747	0.90352
0.2555	0.179088	0.811471	0.894508
0.25575	0.1794	0.794747	0.901421
0.256	0.180082	0.802105	0.883422
0.25625	0.179912	0.806187	0.870238
0.2565	0.180544	0.796512	0.885104
0.25675	0.18168	0.803489	0.87264
0.257	0.181673	0.803121	0.882211
0.25725	0.180595	0.802785	0.884202
0.2575	0.183345	0.804323	0.8907
0.25775	0.183329	0.811704	0.900898
0.258	0.182637	0.83894	0.895199
0.25825	0.182806	0.819228	0.903356
0.2585	0.183242	0.804977	0.907618
0.25875	0.183577	0.799743	0.902858
0.259	0.184035	0.805215	0.9019
0.25925	0.184393	0.804105	0.908283
0.2595	0.18603	0.804837	0.903937
0.25975	0.186307	0.808254	0.918882
0.26	0.187242	0.797204	0.91306
0.26025	0.187836	0.807346	0.90362
0.2605	0.188533	0.809809	0.931672
0.26075	0.189911	0.807705	0.90876
0.261	0.192822	0.797078	0.90176
0.26125	0.194476	0.812554	0.900157
0.2615	0.186405	0.816279	0.885653
0.26175	0.186553	0.806403	0.896282
0.262	0.187769	0.80007	0.921761
0.26225	0.188156	0.800426	0.919816
0.2625	0.189309	0.788522	0.899558
0.26275	0.192641	0.778916	0.926176
0.263	0.192288	0.780968	0.893782
0.26325	0.191124	0.783051	0.883641
0.2635	0.190569	0.775967	0.886855
0.26375	0.190278	0.782989	0.883252
0.264	0.189937	0.792327	0.880172
0.26425	0.189735	0.798006	0.881087
0.2645	0.189804	0.785358	0.900366
0.26475	0.190028	0.786024	0.897374
0.265	0.190275	0.801854	0.869127
0.26525	0.190463	0.811013	0.879556
0.2655	0.190193	0.811053	0.869061
0.26575	0.177725	0.811508	0.894531
0.266	0.176888	0.793696	0.890155
0.26625	0.177308	0.795653	0.912555
0.2665	0.177576	0.802373	0.917503
0.26675	0.178471	0.798346	0.881702
0.267	0.179571	0.794765	0.891848
0.26725	0.180301	0.801962	0.883932
0.2675	0.180717	0.801346	0.886383
0.26775	0.181575	0.797732	0.891294
0.268	0.184536	0.799649	0.89879
0.26825	0.183649	0.80638	0.910694
0.2685	0.182757	0.819635	0.895908
0.26875	0.18296	0.820369	0.889201
0.269	0.183083	0.798963	0.892474
0.26925	0.184218	0.796383	0.904679
0.2695	0.184917	0.804521	0.899914
0.26975	0.18566	0.805176	0.907854
0.27	0.186077	0.807471	0.897677
0.27025	0.186714	0.809075	0.913856
0.2705	0.188063	0.803438	0.933775
0.27075	0.188925	0.809389	0.908254
0.271	0.191679	0.820571	0.933744
0.27125	0.19179	0.811201	0.901204
0.2715	0.194818	0.800136	0.888976
0.27175	0.184667	0.808479	0.892389
0.272	0.184966	0.815519	0.881317
0.27225	0.184906	0.814661	0.89043
0.2725	0.185783	0.811326	0.915073
0.27275	0.18895	0.81131	0.914779
0.273	0.188925	0.797164	0.892347
0.27325	0.189287	0.79169	0.91007
0.2735	0.188945	0.790446	0.893326
0.27375	0.187622	0.786927	0.887871
0.274	0.188109	0.78854	0.88105
0.27425	0.187372	0.79166	0.886058
0.2745	0.187226	0.807812	0.885481
0.27475	0.176627	0.80831	0.888873
0.275	0.176927	0.803175	0.896038
0.27525	0.17728	0.803245	0.905906
0.2755	0.177371	0.810888	0.873404
0.27575	0.177388	0.820145	0.869081
0.276	0.177206	0.818876	0.877827
0.27625	0.17761	0.811244	0.880132
0.2765	0.178103	0.7993	0.86945
0.27675	0.178906	0.799509	0.89688
0.277	0.178668	0.800593	0.904389
0.27725	0.179977	0.810578	0.879714
0.2775	0.180413	0.807006	0.893186
0.27775	0.181451	0.807184	0.882608
0.278	0.181431	0.815132	0.883263
0.27825	0.180591	0.804323	0.887675
0.2785	0.180439	0.803908	0.896564
0.27875	0.182158	0.809575	0.902378
0.279	0.181671	0.82312	0.894211
0.27925	0.181959	0.823893	0.890021
0.2795	0.182397	0.807088	0.895678
0.27975	0.18298	0.799988	0.908831
0.28	0.18357	0.804854	0.907928
0.28025	0.184738	0.806634	0.899826
0.2805	0.185327	0.806325	0.895552
0.28075	0.185729	0.808348	0.909557
0.281	0.186378	0.800022	0.934579
0.28125	0.187245	0.811442	0.906774
0.2815	0.188064	0.830418	0.933859
0.28175	0.191055	0.819736	0.904579
0.282	0.18106	0.804348	0.890447
0.28225	0.18091	0.820941	0.901442
0.2825	0.181392	0.816963	0.88794
0.28275	0.184105	0.818761	0.897924
0.283	0.183866	0.799389	0.923464
0.28325	0.184218	0.802113	0.913788
0.2835	0.190069	0.797153	0.888649
0.28375	0.190351	0.794378	0.901337
0.284	0.190255	0.79249	0.892931
0.28425	0.191385	0.780863	0.886796
0.2845	0.191188	0.791707	0.877425
0.28475	0.190503	0.793001	0.878777
0.285	0.190155	0.830784	0.885193
0.28525	0.190238	0.810973	0.883086
0.2855	0.190244	0.804722	0.8943
0.28575	0.190424	0.80551	0.906211
0.286	0.190478	0.818468	0.860396
0.28625	0.189914	0.810686	0.861657
0.2865	0.189979	0.817012	0.862408
0.28675	0.1776	0.810185	0.862545
0.287	0.177349	0.801297	0.881814
0.28725	0.177761	0.802026	0.893159
0.2875	0.178569	0.798789	0.903108
0.28775	0.179636	0.806595	0.885325
0.288	0.180271	0.79921	0.884642
0.28825	0.180119	0.805457	0.888499
0.2885	0.180227	0.813706	0.885641
0.28875	0.180381	0.802776	0.893523
0.289	0.183528	0.80308	0.901157
0.28925	0.183187	0.809272	0.905078
0.2895	0.181202	0.821634	0.89479
0.28975	0.181432	0.826789	0.893138
0.29	0.181977	0.811273	0.89111
0.29025	0.183071	0.804461	0.907614
0.2905	0.183901	0.808387	0.922822
0.29075	0.184828	0.810484	0.894178
0.291	0.185538	0.81149	0.890163
0.29125	0.186503	0.813713	0.899505
0.2915	0.187893	0.80722	0.920765
0.29175	0.188623	0.813378	0.90697
0.292	0.190921	0.820852	0.913171
0.29225	0.191506	0.809718	0.906243
0.2925	0.19479	0.8141	0.894047
0.29275	0.185057	0.812886	0.901597
0.293	0.185715	0.815184	0.898052
0.29325	0.185763	0.816338	0.904444
0.2935	0.18579	0.801717	0.936198
0.29375	0.190834	0.807117	0.915015
0.294	0.192243	0.79568	0.902613
0.29425	0.19158	0.789842	0.90916
0.2945	0.19094	0.789547	0.936617
0.29475	0.191496	0.77936	0.896985
0.295	0.191281	0.78954	0.888109
0.29525	0.19066	0.793229	0.887474
0.2955	0.189963	0.818918	0.899268
0.29575	0.18987	0.804366	0.89219
0.296	0.189875	0.799225	0.904345
0.29625	0.190174	0.797281	0.909535
0.2965	0.190232	0.811651	0.873122
0.29675	0.177137	0.815328	0.883082
0.297	0.177547	0.812587	0.88677
0.29725	0.177776	0.814219	0.889361
0.2975	0.17831	0.805374	0.867979
0.29775	0.179344	0.803738	0.891528
0.298	0.180536	0.798755	0.910394
0.29825	0.180328	0.808986	0.90585
0.2985	0.180708	0.80462	0.896146
0.29875	0.180761	0.806845	0.884646
0.299	0.180743	0.809433	0.890997
0.29925	0.180227	0.804832	0.896391
0.2995	0.179631	0.802916	0.907619
0.29975	0.182231	0.806122	0.907962
0.3	0.182298	0.816106	0.906929
0.30025	0.182648	0.807477	0.898058
0.3005	0.182926	0.801596	0.899009
0.30075	0.183782	0.799241	0.918273
0.301	0.184514	0.80316	0.921752
0.30125	0.185446	0.809963	0.901937
0.3015	0.18638	0.808669	0.893665
0.30175	0.187135	0.813516	0.899708
0.302	0.187859	0.811749	0.921368
0.30225	0.187903	0.810906	0.924499
0.3025	0.190706	0.821219	0.912017
0.30275	0.191494	0.810965	0.909938
0.303	0.192866	0.814325	0.889624
0.30325	0.181362	0.824654	0.897283
0.3035	0.182344	0.820173	0.905078
0.30375	0.184815	0.82615	0.896884
0.304	0.185174	0.805401	0.924036
0.30425	0.186401	0.80653	0.91564
0.3045	0.187686	0.803722	0.898191
0.30475	0.188429	0.79611	0.907926
0.305	0.188588	0.796615	0.934607
0.30525	0.189052	0.783233	0.901835
0.3055	0.188532	0.797309	0.891903
0.30575	0.191014	0.79186	0.888174
0.306	0.190967	0.824288	0.902103
0.30625	0.191042	0.808606	0.894021
0.3065	0.19127	0.801743	0.896308
0.30675	0.191304	0.798599	0.923284
0.307	0.191465	0.810598	0.878096
0.30725	0.191031	0.813554	0.877464
0.3075	0.191296	0.809207	0.875252
0.30775	0.191389	0.812404	0.874778
0.308	0.191015	0.80411	0.863239
0.30825	0.179007	0.804097	0.896824
0.3085	0.179064	0.796274	0.912588
0.30875	0.179626	0.807052	0.907096
0.309	0.179818	0.799328	0.900665
0.30925	0.179183	0.8053	0.888688
0.3095	0.179375	0.806281	0.891354
0.30975	0.179589	0.807562	0.887543
0.31	0.18271	0.803082	0.896649
0.31025	0.182358	0.80797	0.900503
0.3105	0.181175	0.818505	0.903871
0.31075	0.180989	0.806782	0.890687
0.311	0.181765	0.809316	0.891395
0.31125	0.182471	0.801076	0.915668
0.3115	0.183238	0.80066	0.910692
0.31175	0.18423	0.810996	0.9118
0.312	0.18457	0.80767	0.893498
0.31225	0.186193	0.814241	0.897636
0.3125	0.187018	0.804185	0.920658
0.31275	0.187364	0.810883	0.930093
0.313	0.190441	0.820691	0.90961
0.31325	0.191334	0.803077	0.910053
0.3135	0.195014	0.805415	0.887182
0.31375	0.184073	0.82236	0.897648
0.314	0.184103	0.813622	0.904482
0.31425	0.183902	0.81931	0.894125
0.3145	0.185176	0.79836	0.922701
0.31475	0.185918	0.804192	0.915465
0.315	0.186202	0.790649	0.911552
0.31525	0.186027	0.787885	0.912799
0.3155	0.188179	0.787133	0.918708
0.31575	0.190203	0.777526	0.906379
0.316	0.189785	0.783448	0.893015
0.31625	0.189568	0.786107	0.888368
0.3165	0.189553	0.820859	0.90609
0.31675	0.189504	0.79626	0.886698
0.317	0.189552	0.789875	0.892775
0.31725	0.189443	0.796634	0.925665
0.3175	0.189712	0.80714	0.879117
0.31775	0.189016	0.800936	0.880237
0.318	0.189123	0.8044	0.882564
0.31825	0.189029	0.815092	0.884299
0.3185	0.190121	0.801402	0.867155
0.31875	0.190325	0.801344	0.873405
0.319	0.177791	0.79141	0.912615
0.31925	0.177499	0.807641	0.902555
0.3195	0.17769	0.795568	0.905938
0.31975	0.177683	0.801329	0.894906
0.32	0.177984	0.8	0.899041
0.32025	0.178223	0.800916	0.898247
0.3205	0.176254	0.794995	0.902855
0.32075	0.17911	0.79814	0.904397
0.321	0.179431	0.809563	0.911854
0.32125	0.179981	0.831094	0.90171
0.3215	0.180549	0.801145	0.89846
0.32175	0.181228	0.798428	0.90638
0.322	0.182093	0.796693	0.915037
0.32225	0.182823	0.804663	0.910809
0.3225	0.183525	0.808008	0.89629
0.32275	0.184741	0.814165	0.896408
0.323	0.184637	0.817728	0.919799
0.32325	0.187347	0.809437	0.91808
0.3235	0.188382	0.811632	0.906162
0.32375	0.177731	0.809311	0.907266
0.324	0.17763	0.808285	0.889449
0.32425	0.178274	0.815876	0.892502
0.3245	0.178755	0.812192	0.901528
0.32475	0.181326	0.820435	0.901768
0.325	0.182405	0.798583	0.922696
0.32525	0.184811	0.808108	0.913559
0.3255	0.186456	0.79487	0.921281
0.32575	0.186506	0.79113	0.910629
0.326	0.185837	0.792121	0.921021
0.32625	0.185989	0.780684	0.925336
0.3265	0.185645	0.785908	0.89881
0.32675	0.185516	0.786582	0.89413
0.327	0.185476	0.821813	0.901874
0.32725	0.187324	0.794867	0.889855
0.3275	0.187318	0.792968	0.896148
0.32775	0.187146	0.797878	0.912074
0.328	0.187549	0.80617	0.88836
0.32825	0.1871	0.800244	0.88275
0.3285	0.18682	0.806877	0.889433
0.32875	0.187269	0.810292	0.885089
0.329	0.187373	0.803095	0.868407
0.32925	0.176802	0.805438	0.875401
0.3295	0.176944	0.792022	0.912173
0.32975	0.177449	0.803175	0.906694
0.33	0.177238	0.800225	0.906085
0.33025	0.177025	0.804115	0.894945
0.3305	0.177181	0.802332	0.890323
0.33075	0.177494	0.803141	0.891448
0.331	0.180053	0.800743	0.896178
0.33125	0.180682	0.802745	0.905594
0.3315	0.179646	0.811991	0.908541
0.33175	0.179498	0.837228	0.905419
0.332	0.180093	0.801373	0.89992
0.33225	0.180863	0.798702	0.917453
0.3325	0.181766	0.796614	0.91769
0.33275	0.182218	0.81001	0.907885
0.333	0.183109	0.805053	0.911012
0.33325	0.183472	0.809731	0.895464
0.3335	0.175622	0.811561	0.914073
0.33375	0.176114	0.804618	0.916533
0.334	0.177517	0.811429	0.912943
0.33425	0.177125	0.806318	0.911039
0.3345	0.177138	0.804941	0.891064
0.33475	0.180559	0.823155	0.89325
0.335	0.180419	0.811438	0.90155
0.33525	0.180819	0.817308	0.908846
0.3355	0.181363	0.796163	0.919638
0.33575	0.182954	0.806777	0.913262
0.336	0.182845	0.797561	0.910613
0.33625	0.183745	0.795275	0.908439
0.3365	0.183151	0.795263	0.91624
0.33675	0.187226	0.787078	0.928631
0.337	0.186804	0.792908	0.898089
0.33725	0.186699	0.79951	0.893999
0.3375	0.186672	0.82057	0.88922
0.33775	0.186784	0.799176	0.890455
0.338	0.186794	0.799916	0.894076
0.33825	0.186726	0.803442	0.917199
0.3385	0.186562	0.810711	0.887393
0.33875	0.186307	0.800459	0.88614
0.339	0.186354	0.816086	0.879191
0.33925	0.186751	0.810549	0.900207
0.3395	0.186448	0.80548	0.878628
0.33975	0.176456	0.812998	0.87914
0.34	0.175808	0.791999	0.908493
0.34025	0.175573	0.797785	0.90488
0.3405	0.17573	0.802888	0.911037
0.34075	0.175491	0.804089	0.896251
0.341	0.175788	0.798958	0.893185
0.34125	0.176368	0.799957	0.896112
0.3415	0.174584	0.797722	0.896469
0.34175	0.177476	0.800242	0.902588
0.342	0.177931	0.805531	0.913135
0.34225	0.178358	0.818267	0.903178
0.3425	0.179019	0.806088	0.898817
0.34275	0.179789	0.800564	0.90953
0.343	0.180806	0.798782	0.920294
0.34325	0.181645	0.811072	0.910382
0.3435	0.182593	0.81225	0.902729
0.34375	0.183786	0.818258	0.896247
0.344	0.176198	0.817163	0.915383
0.34425	0.176654	0.809995	0.91399
0.3445	0.176369	0.814907	0.926513
0.34475	0.175862	0.817171	0.910021
0.345	0.175718	0.811573	0.897691
0.34525	0.176183	0.824986	0.893607
0.3455	0.177601	0.822509	0.897042
0.34575	0.183251	0.818868	0.901881
0.346	0.184211	0.79914	0.922461
0.34625	0.184351	0.811098	0.915907
0.3465	0.184493	0.800907	0.906339
0.34675	0.185352	0.793953	0.910078
0.347	0.184859	0.79261	0.916687
0.34725	0.184673	0.790191	0.913281
0.3475	0.185576	0.792313	0.90897
0.34775	0.186188	0.796758	0.896289
0.348	0.186235	0.810977	0.894472
0.34825	0.186338	0.798246	0.899104
0.3485	0.186279	0.796376	0.898077
0.34875	0.186427	0.799719	0.921479
0.349	0.186223	0.805675	0.896121
0.34925	0.185967	0.796017	0.883098
0.3495	0.186174	0.812354	0.883375
0.34975	0.186152	0.808675	0.900181
0.35	0.185681	0.808182	0.874969
0.35025	0.185658	0.808045	0.878795
0.3505	0.177749	0.792981	0.901652
0.35075	0.176261	0.802668	0.895507
0.351	0.17601	0.804895	0.921263
0.35125	0.175762	0.806834	0.886574
0.3515	0.176283	0.799699	0.886165
0.35175	0.176012	0.801637	0.887515
0.352	0.178582	0.79792	0.893646
0.35225	0.178327	0.801574	0.898955
0.3525	0.177225	0.812217	0.908983
0.35275	0.177485	0.821253	0.906109
0.353	0.17813	0.806293	0.90173
0.35325	0.179079	0.802934	0.914799
0.3535	0.179992	0.79882	0.914499
0.35375	0.180893	0.807317	0.91032
0.354	0.181536	0.809382	0.895491
0.35425	0.182783	0.813344	0.904299
0.3545	0.17479	0.80921	0.908053
0.35475	0.176531	0.802341	0.908839
0.355	0.176608	0.80888	0.927232
0.35525	0.176276	0.814811	0.914563
0.3555	0.176328	0.807315	0.899513
0.35575	0.179812	0.820855	0.895534
0.356	0.17988	0.817247	0.90687
0.35625	0.18033	0.814678	0.907701
0.3565	0.180468	0.794489	0.925452
0.35675	0.180583	0.803781	0.913111
0.357	0.181312	0.798158	0.913388
0.35725	0.181818	0.793563	0.912159
0.3575	0.181741	0.793409	0.921541
0.35775	0.183584	0.788754	0.90941
0.358	0.183077	0.781227	0.927737
0.35825	0.186131	0.792814	0.886041
0.3585	0.186024	0.816629	0.894733
0.35875	0.186024	0.797085	0.898183
0.359	0.186105	0.798861	0.891536
0.35925	0.186021	0.805786	0.920589
0.3595	0.185505	0.805644	0.894563
0.35975	0.185827	0.79464	0.882143
0.36	0.185343	0.807231	0.877883
0.36025	0.175966	0.807316	0.897284
0.3605	0.176002	0.806227	0.88223
0.36075	0.176037	0.801017	0.883206
0.361	0.176235	0.791478	0.913556
0.36125	0.176253	0.801917	0.889447
0.3615	0.175715	0.802404	0.914367
0.36175	0.175639	0.802138	0.893888
0.362	0.176535	0.798498	0.887548
0.36225	0.177058	0.79992	0.889737
0.3625	0.176403	0.807583	0.890147
0.36275	0.17807	0.800955	0.898033
0.363	0.178518	0.807949	0.909104
0.36325	0.179175	0.813189	0.90853
0.3635	0.17989	0.805765	0.901784
0.36375	0.1807	0.803783	0.908081
0.364	0.18179	0.799597	0.913709
0.36425	0.182526	0.807332	0.912479
0.3645	0.175035	0.815378	0.896101
0.36475	0.175279	0.817864	0.899443
0.365	0.176486	0.814158	0.910452
0.36525	0.176264	0.806674	0.908104
0.3655	0.175174	0.810151	0.914932
0.36575	0.174922	0.818313	0.915733
0.366	0.17564	0.806468	0.896385
0.36625	0.175758	0.817723	0.885066
0.3665	0.178009	0.821971	0.896986
0.36675	0.179362	0.814419	0.910201
0.367	0.181147	0.796884	0.930036
0.36725	0.18359	0.805596	0.914807
0.3675	0.183698	0.799766	0.903852
0.36775	0.183353	0.792903	0.911011
0.368	0.183896	0.790848	0.922353
0.36825	0.183755	0.784062	0.915845
0.3685	0.18334	0.781058	0.928706
0.36875	0.18327	0.787691	0.891692
0.369	0.183218	0.817489	0.900451
0.36925	0.183402	0.798871	0.906156
0.3695	0.183378	0.799269	0.896568
0.36975	0.183401	0.804208	0.902705
0.37	0.175422	0.806711	0.90498
0.37025	0.174951	0.79351	0.882448
0.3705	0.174906	0.809609	0.879959
0.37075	0.175176	0.810263	0.902565
0.371	0.174923	0.80782	0.886529
0.37125	0.175306	0.804051	0.8905
0.3715	0.175894	0.791708	0.898307
0.37175	0.176241	0.802571	0.892983
0.372	0.175493	0.800888	0.907737
0.37225	0.175822	0.799252	0.895414
0.3725	0.176478	0.801625	0.884926
0.37275	0.176507	0.800536	0.888813
0.373	0.179627	0.802526	0.888533
0.37325	0.1786	0.800215	0.897261
0.3735	0.178937	0.806026	0.915474
0.37375	0.179349	0.811449	0.91545
0.374	0.180109	0.801835	0.908674
0.37425	0.180299	0.801782	0.907903
0.3745	0.181458	0.79567	0.914985
0.37475	0.182012	0.804905	0.908212
0.375	0.183082	0.814553	0.89636
0.37525	0.175461	0.81814	0.896298
0.3755	0.175359	0.818879	0.914656
0.37575	0.176013	0.815097	0.910125
0.376	0.175916	0.820429	0.910803
0.37625	0.175605	0.820904	0.932869
0.3765	0.176003	0.814585	0.900362
0.37675	0.176035	0.831092	0.891264
0.377	0.179401	0.828291	0.899003
0.37725	0.179435	0.833116	0.913499
0.3775	0.179567	0.815813	0.918725
0.37775	0.181037	0.8254	0.915363
0.378	0.1811	0.819334	0.90893
0.37825	0.182444	0.811072	0.918181
0.3785	0.183184	0.810644	0.921354
0.37875	0.182991	0.805598	0.917839
0.379	0.182539	0.802014	0.919889
0.37925	0.182525	0.809155	0.892928
0.3795	0.185161	0.836673	0.902127
0.37975	0.18526	0.82322	0.897097
0.38	0.185455	0.822172	0.897061
0.38025	0.185866	0.829164	0.896454
0.3805	0.184902	0.826223	0.911168
0.38075	0.18451	0.805346	0.877192
0.381	0.17415	0.816355	0.879366
0.38125	0.174228	0.822114	0.889467
0.3815	0.174715	0.82084	0.887852
0.38175	0.174547	0.817197	0.88697
0.382	0.174931	0.805273	0.89742
0.38225	0.17439	0.812909	0.900324
0.3825	0.17439	0.8201	0.888642
0.38275	0.174548	0.815359	0.896047
0.383	0.175326	0.812255	0.890263
0.38325	0.175287	0.813786	0.891106
0.3835	0.17609	0.815777	0.891828
0.38375	0.177247	0.814045	0.900864
0.384	0.177544	0.818296	0.913791
0.38425	0.178122	0.824245	0.92087
0.3845	0.178875	0.824377	0.914478
0.38475	0.179955	0.816506	0.919949
0.385	0.181019	0.811359	0.922863
0.38525	0.181783	0.816983	0.912326
0.3855	0.182679	0.825558	0.898416
0.38575	0.174451	0.825753	0.901174
0.386	0.176364	0.823181	0.911196
0.38625	0.176014	0.813421	0.916404
0.3865	0.174905	0.818061	0.910861
0.38675	0.174753	0.826446	0.941255
0.387	0.175175	0.811786	0.900256
0.38725	0.175655	0.82658	0.899301
0.3875	0.180062	0.836227	0.90243
0.38775	0.179945	0.8288	0.916697
0.388	0.180847	0.808622	0.912068
0.38825	0.182076	0.817925	0.926278
0.3885	0.182259	0.81634	0.909981
0.38875	0.181785	0.807479	0.916424
0.389	0.182726	0.806938	0.921561
0.38925	0.182314	0.802136	0.91946
0.3895	0.184473	0.79779	0.912172
0.38975	0.185009	0.804208	0.911025
0.39	0.185131	0.83534	0.902222
0.39025	0.185184	0.818922	0.89861
0.3905	0.184972	0.818931	0.895141
0.39075	0.185184	0.818799	0.908098
0.391	0.18447	0.813999	0.906659
0.39125	0.183822	0.816912	0.876498
0.3915	0.183584	0.814289	0.880119
0.39175	0.17353	0.82249	0.893227
0.392	0.173393	0.81686	0.885274
0.39225	0.173628	0.813648	0.881195
0.3925	0.174034	0.800105	0.908655
0.39275	0.173996	0.806271	0.891602
0.393	0.173779	0.81213	0.885214
0.39325	0.173703	0.810355	0.908883
0.3935	0.174327	0.806362	0.888913
0.39375	0.174353	0.812902	0.8908
0.394	0.177642	0.810019	0.893661
0.39425	0.176454	0.810823	0.897658
0.3945	0.176842	0.812903	0.905004
0.39475	0.177421	0.815489	0.922722
0.395	0.17823	0.830887	0.916768
0.39525	0.178995	0.812689	0.910283
0.3955	0.180357	0.807782	0.930848
0.39575	0.181117	0.814389	0.905921
0.396	0.182244	0.822562	0.898389
0.39625	0.183496	0.822189	0.897729
0.3965	0.175272	0.816572	0.902385
0.39675	0.174897	0.814178	0.906996
0.397	0.174828	0.819449	0.901168
0.39725	0.174591	0.814474	0.932106
0.3975	0.174853	0.816874	0.906791
0.39775	0.175244	0.827248	0.89082
0.398	0.179484	0.834611	0.89374
0.39825	0.179758	0.82747	0.902523
0.3985	0.179919	0.808017	0.905519
0.39875	0.180344	0.81881	0.923626
0.399	0.18153	0.816412	0.912706
0.39925	0.18371	0.803315	0.921273
0.3995	0.184062	0.80433	0.924783
0.39975	0.184292	0.799469	0.915677
0.4	0.184081	0.795392	0.915083
0.40025	0.184067	0.801658	0.925047
0.4005	0.18426	0.827222	0.911082
0.40075	0.184632	0.807685	0.903106
0.401	0.184611	0.807567	0.903924
0.40125	0.183676	0.80368	0.907129
0.4015	0.173144	0.811025	0.924407
0.40175	0.172812	0.807318	0.895425
0.402	0.17299	0.80946	0.890892
0.40225	0.173165	0.815677	0.897659
0.4025	0.174385	0.813246	0.893561
0.40275	0.173457	0.808763	0.892453
0.403	0.173662	0.797155	0.911468
0.40325	0.172966	0.801642	0.904385
0.4035	0.172824	0.80623	0.894089
0.40375	0.173042	0.810773	0.913417
0.404	0.173821	0.806239	0.892148
0.40425	0.173687	0.809184	0.896952
0.4045	0.176622	0.806266	0.899138
0.40475	0.175631	0.806583	0.895422
0.405	0.176093	0.807766	0.903313
0.40525	0.176726	0.810649	0.919035
0.4055	0.177552	0.826776	0.91719
0.40575	0.178738	0.817571	0.918442
0.406	0.179636	0.808184	0.927709
0.40625	0.18029	0.813792	0.919751
0.4065	0.181203	0.824478	0.904743
0.40675	0.182505	0.818825	0.901462
0.407	0.175561	0.814757	0.90719
0.40725	0.174536	0.811989	0.916442
0.4075	0.174387	0.815708	0.907962
0.40775	0.174242	0.819209	0.939213
0.408	0.175316	0.815599	0.923084
0.40825	0.175959	0.82126	0.895883
0.4085	0.181099	0.834946	0.900244
0.40875	0.182202	0.826249	0.906092
0.409	0.182523	0.805383	0.912732
0.40925	0.182602	0.82239	0.932556
0.4095	0.182423	0.813618	0.913395
0.40975	0.182548	0.805717	0.919445
0.41	0.182843	0.805456	0.925726
0.41025	0.185272	0.804585	0.919041
0.4105	0.185079	0.796119	0.91881
0.41075	0.185186	0.802246	0.932272
0.411	0.185373	0.836451	0.920227
0.41125	0.185957	0.809554	0.905744
0.4115	0.185257	0.82072	0.909961
0.41175	0.184832	0.806714	0.90791
0.412	0.18439	0.809102	0.913948
0.41225	0.183716	0.809715	0.899365
0.4125	0.183764	0.811624	0.891359
0.41275	0.183661	0.819611	0.911814
0.413	0.183452	0.816878	0.903644
0.41325	0.173886	0.812223	0.896051
0.4135	0.174104	0.803388	0.903275
0.41375	0.174006	0.800475	0.910741
0.414	0.173124	0.807246	0.896301
0.41425	0.173681	0.81378	0.906513
0.4145	0.174355	0.807474	0.905325
0.41475	0.174081	0.808734	0.904149
0.415	0.177003	0.807059	0.909572
0.41525	0.176326	0.807679	0.901776
0.4155	0.176726	0.810165	0.906733
0.41575	0.177402	0.813365	0.92024
0.416	0.178158	0.829479	0.923848
0.41625	0.178931	0.81638	0.921527
0.4165	0.180171	0.805471	0.927421
0.41675	0.181305	0.810307	0.926283
0.417	0.182448	0.82321	0.909759
0.41725	0.173559	0.821824	0.910855
0.4175	0.175048	0.814412	0.912779
0.41775	0.175451	0.817596	0.913194
0.418	0.175396	0.824438	0.913479
0.41825	0.175774	0.821695	0.919582
0.4185	0.175424	0.823792	0.932735
0.41875	0.176227	0.829707	0.903177
0.419	0.178776	0.834829	0.902299
0.41925	0.178982	0.829749	0.910376
0.4195	0.179132	0.806019	0.912277
0.41975	0.179789	0.816341	0.94885
0.42	0.1816	0.80941	0.921317
0.42025	0.181705	0.802123	0.923331
0.4205	0.181884	0.800733	0.932165
0.42075	0.182502	0.80505	0.921196
0.421	0.184447	0.792656	0.915058
0.42125	0.18442	0.800571	0.922412
0.4215	0.184527	0.824249	0.921722
0.42175	0.185159	0.80911	0.905225
0.422	0.184584	0.813506	0.910585
0.42225	0.183743	0.803739	0.905858
0.4225	0.183388	0.812555	0.920473
0.42275	0.173306	0.811417	0.901772
0.423	0.173524	0.811721	0.887544
0.42325	0.173708	0.832278	0.901916
0.4235	0.173717	0.816105	0.918655
0.42375	0.174166	0.814502	0.897825
0.424	0.174182	0.802281	0.902387
0.42425	0.173667	0.800833	0.914107
0.4245	0.173255	0.805566	0.898277
0.42475	0.173814	0.806432	0.903214
0.425	0.173724	0.805782	0.888516
0.42525	0.174378	0.809623	0.893368
0.4255	0.17711	0.805358	0.901665
0.42575	0.176455	0.812145	0.893362
0.426	0.176831	0.80707	0.898518
0.42625	0.177563	0.806443	0.915846
0.4265	0.178527	0.825419	0.920461
0.42675	0.179331	0.811936	0.914206
0.427	0.180026	0.799431	0.916287
0.42725	0.181406	0.805945	0.933305
0.4275	0.173664	0.819248	0.906981
0.42775	0.174946	0.816131	0.90407
0.428	0.174119	0.809837	0.91007
0.42825	0.173959	0.809634	0.912793
0.4285	0.174003	0.815561	0.919825
0.42875	0.174661	0.814822	0.919342
0.429	0.17499	0.81983	0.93175
0.42925	0.175525	0.823216	0.908745
0.4295	0.178139	0.827607	0.904985
0.42975	0.180597	0.826739	0.910563
0.43	0.180681	0.807379	0.915419
0.43025	0.180771	0.814036	0.934593
0.4305	0.180497	0.805885	0.915616
0.43075	0.180614	0.802213	0.927685
0.431	0.182805	0.798536	0.940973
0.43125	0.183501	0.802104	0.93035
0.4315	0.18344	0.786934	0.925697
0.43175	0.18373	0.79551	0.930577
0.432	0.184167	0.817472	0.927376
0.43225	0.183937	0.822566	0.911828
0.4325	0.18314	0.808441	0.909311
0.43275	0.182702	0.796574	0.909253
0.433	0.18219	0.804187	0.926998
0.43325	0.18185	0.803515	0.906567
0.4335	0.172836	0.80731	0.890388
0.43375	0.172971	0.83142	0.910063
0.434	0.172877	0.812995	0.911913
0.43425	0.173327	0.810773	0.901615
0.4345	0.173505	0.800111	0.899485
0.43475	0.172828	0.79846	0.915069
0.435	0.172423	0.80009	0.900164
0.43525	0.172997	0.808425	0.890631
0.4355	0.172956	0.806273	0.896862
0.43575	0.174018	0.804306	0.903531
0.436	0.176198	0.80106	0.908395
0.43625	0.175721	0.810308	0.900807
0.4365	0.176137	0.80413	0.904478
0.43675	0.17686	0.805862	0.920141
0.437	0.177086	0.824312	0.930138
0.43725	0.178342	0.814125	0.922941
0.4375	0.179199	0.805091	0.922547
0.43775	0.180425	0.808943	0.939033
0.438	0.173011	0.815888	0.918567
0.43825	0.174277	0.817194	0.906828
0.4385	0.173446	0.806415	0.913197
0.43875	0.173569	0.803712	0.912559
0.439	0.173445	0.807059	0.915208
0.43925	0.173434	0.809766	0.912902
0.4395	0.173639	0.819599	0.922481
0.43975	0.174613	0.814131	0.918942
0.44	0.177504	0.821669	0.900374
0.44025	0.177682	0.819629	0.901434
0.4405	0.179838	0.800901	0.908201
0.44075	0.180164	0.809887	0.933547
0.441	0.179768	0.800949	0.904799
0.44125	0.180004	0.796602	0.914053
0.4415	0.180141	0.795143	0.927991
0.44175	0.182129	0.80137	0.929523
0.442	0.173662	0.78427	0.923977
0.44225	0.173918	0.790269	0.929159
0.4425	0.174145	0.812482	0.928099
0.44275	0.17418	0.817041	0.908467
0.443	0.173434	0.798036	0.907681
0.44325	0.172929	0.800443	0.907282
0.4435	0.172526	0.804096	0.924816
0.44375	0.172372	0.802384	0.918329
0.444	0.172701	0.804653	0.880453
0.44425	0.173049	0.827072	0.901378
0.4445	0.172949	0.809979	0.904916
0.44475	0.17328	0.80964	0.896935
0.445	0.173095	0.795992	0.899013
0.44525	0.172395	0.792627	0.926249
0.4455	0.172486	0.795017	0.906991
0.44575	0.173019	0.804333	0.907015
0.446	0.173013	0.801325	0.918194
0.44625	0.173796	0.805305	0.886547
0.4465	0.175514	0.798611	0.89532
0.44675	0.175888	0.807172	0.899011
0.447	0.176344	0.800566	0.90252
0.44725	0.177051	0.802425	0.905537
0.4475	0.177909	0.821776	0.92371
0.44775	0.178765	0.808617	0.920331
0.448	0.179445	0.802022	0.913506
0.44825	0.180956	0.805886	0.944895
0.4485	0.173	0.816026	0.920341
0.44875	0.174824	0.814618	0.90193
0.449	0.173951	0.804915	0.910959
0.44925	0.173986	0.804267	0.904313
0.4495	0.173821	0.808902	0.909511
0.44975	0.174716	0.805359	0.912202
0.45	0.174917	0.815966	0.919925
0.45025	0.17657	0.811844	0.937036
0.4505	0.178888	0.828061	0.906743
0.45075	0.179397	0.824639	0.912206
0.451	0.179934	0.805577	0.913975
0.45125	0.180895	0.81441	0.924744
0.4515	0.180513	0.801513	0.909568
0.45175	0.180602	0.799197	0.926422
0.452	0.180617	0.799708	0.915858
0.45225	0.180834	0.806908	0.920405
0.4525	0.183361	0.788671	0.920159
0.45275	0.183774	0.792472	0.922547
0.453	0.183412	0.803408	0.919275
0.45325	0.182921	0.810718	0.913786
0.4535	0.182387	0.797866	0.906259
0.45375	0.173303	0.804443	0.911347
0.454	0.172843	0.806358	0.909667
0.45425	0.172793	0.802032	0.915254
0.4545	0.172934	0.806367	0.880475
0.45475	0.173889	0.827585	0.894246
0.455	0.173179	0.811082	0.906938
0.45525	0.173679	0.80777	0.898404
0.4555	0.173446	0.800382	0.898016
0.45575	0.172781	0.798578	0.917157
0.456	0.172898	0.800656	0.905795
0.45625	0.17348	0.810698	0.906994
0.4565	0.173444	0.806203	0.90706
0.45675	0.174913	0.812246	0.880253
0.457	0.175913	0.802548	0.901775
0.45725	0.176554	0.811394	0.905127
0.4575	0.176965	0.801771	0.898386
0.45775	0.177479	0.802558	0.907988
0.458	0.178148	0.81996	0.919971
0.45825	0.179395	0.811303	0.930923
0.4585	0.172328	0.804589	0.926669
0.45875	0.172371	0.808131	0.929228
0.459	0.172376	0.815561	0.926742
0.45925	0.17318	0.816924	0.913985
0.4595	0.173178	0.80989	0.917356
0.45975	0.173238	0.81208	0.91405
0.46	0.172959	0.819868	0.914137
0.46025	0.173446	0.812221	0.918382
0.4605	0.174575	0.819213	0.923757
0.46075	0.174645	0.818893	0.929965
0.461	0.179256	0.83259	0.901654
0.46125	0.179496	0.824717	0.90569
0.4615	0.179928	0.80572	0.912043
0.46175	0.180326	0.824179	0.91498
0.462	0.181282	0.802492	0.907664
0.46225	0.181564	0.800975	0.919902
0.4625	0.181456	0.799893	0.917904
0.46275	0.181696	0.805457	0.920516
0.463	0.182803	0.787994	0.922257
0.46325	0.18302	0.794362	0.92534
0.4635	0.182468	0.80175	0.928043
0.46375	0.182237	0.808527	0.934703
0.464	0.181339	0.807739	0.914518
0.46425	0.18115	0.806112	0.91872
0.4645	0.180512	0.802669	0.922566
0.46475	0.172552	0.804502	0.933278
0.465	0.172547	0.806396	0.888666
0.46525	0.173806	0.831606	0.900259
0.4655	0.172974	0.813318	0.905427
0.46575	0.173162	0.812212	0.90215
0.466	0.172974	0.802787	0.899343
0.46625	0.172299	0.795854	0.913363
0.4665	0.172483	0.801953	0.910371
0.46675	0.173017	0.808123	0.906476
0.467	0.172968	0.803163	0.896418
0.46725	0.176041	0.810496	0.883251
0.4675	0.175445	0.80312	0.883315
0.46775	0.175956	0.810719	0.908263
0.468	0.176529	0.80308	0.899256
0.46825	0.17709	0.802009	0.90643
0.4685	0.177949	0.821067	0.915433
0.46875	0.17906	0.809791	0.932143
0.469	0.171899	0.801446	0.924938
0.46925	0.171737	0.807208	0.931155
0.4695	0.172144	0.813738	0.924002
0.46975	0.172445	0.817631	0.916844
0.47	0.173693	0.806473	0.917055
0.47025	0.174015	0.807843	0.928687
0.4705	0.173904	0.813049	0.918842
0.47075	0.17454	0.805811	0.915486
0.471	0.175095	0.816676	0.933009
0.47125	0.176645	0.811615	0.924331
0.4715	0.179066	0.829103	0.919734
0.47175	0.179275	0.822458	0.91163
0.472	0.179645	0.802149	0.918849
0.47225	0.179393	0.815151	0.920455
0.4725	0.181209	0.79906	0.919828
0.47275	0.181248	0.800512	0.918444
0.473	0.181302	0.796923	0.920439
0.47325	0.181512	0.798965	0.927471
0.4735	0.183079	0.783246	0.924313
0.47375	0.182758	0.79597	0.92142
0.474	0.182415	0.803447	0.934512
0.47425	0.18173	0.808437	0.935962
0.4745	0.181038	0.807981	0.91688
0.47475	0.181011	0.805736	0.920475
0.475	0.180276	0.803227	0.919838
0.47525	0.180235	0.80857	0.917677
0.4755	0.180006	0.805936	0.902455
0.47575	0.172745	0.829694	0.893528
0.476	0.172728	0.812287	0.892849
0.47625	0.172887	0.811219	0.903508
0.4765	0.172499	0.802034	0.900722
0.47675	0.171681	0.79408	0.912149
0.477	0.172087	0.79789	0.91301
0.47725	0.171938	0.806012	0.910334
0.4775	0.172494	0.79869	0.898651
0.47775	0.175413	0.805632	0.909257
0.478	0.174885	0.800239	0.882456
0.47825	0.175156	0.806668	0.916576
0.4785	0.175784	0.799328	0.905719
0.47875	0.176489	0.796844	0.91226
0.479	0.177205	0.821542	0.91588
0.47925	0.178098	0.806456	0.931396
0.4795	0.171427	0.798784	0.925906
0.47975	0.171423	0.802433	0.933555
0.48	0.170946	0.806743	0.926781
0.48025	0.172295	0.813834	0.91909
0.4805	0.172342	0.801617	0.913166
0.48075	0.172495	0.80397	0.922922
0.481	0.173162	0.812565	0.912187
0.48125	0.173097	0.80928	0.917917
0.4815	0.174388	0.818409	0.924408
0.48175	0.174638	0.814978	0.915302
0.482	0.17692	0.828741	0.9319
0.48225	0.177494	0.817147	0.908334
0.4825	0.177496	0.800729	0.911106
0.48275	0.17731	0.814213	0.914995
0.483	0.178725	0.801001	0.920166
0.48325	0.180658	0.804954	0.911086
0.4835	0.180474	0.79887	0.919405
0.48375	0.180778	0.800694	0.931012
0.484	0.182173	0.783532	0.925367
0.48425	0.174553	0.787628	0.92345
0.4845	0.174396	0.797164	0.924642
0.48475	0.173682	0.804913	0.92794
0.485	0.17305	0.803318	0.921696
0.48525	0.172811	0.801658	0.912867
0.4855	0.172288	0.797325	0.919168
0.48575	0.172539	0.804569	0.926456
0.486	0.172658	0.805406	0.914954
0.48625	0.172781	0.820975	0.89137
0.4865	0.173172	0.810661	0.897197
0.48675	0.173257	0.814324	0.909383
0.487	0.172508	0.80621	0.8972
0.48725	0.172072	0.795969	0.905694
0.4875	0.172565	0.799312	0.919187
0.48775	0.17242	0.804856	0.916897
0.488	0.173021	0.800829	0.906965
0.48825	0.176115	0.805767	0.926226
0.4885	0.175623	0.801493	0.880714
0.48875	0.175959	0.807717	0.900907
0.489	0.17664	0.80208	0.900201
0.48925	0.177403	0.800056	0.905495
0.4895	0.178129	0.825297	0.912582
0.48975	0.171756	0.826485	0.926841
0.49	0.171683	0.802684	0.921488
0.49025	0.171748	0.804692	0.92335
0.4905	0.17314	0.810005	0.932434
0.49075	0.172183	0.811566	0.920695
0.491	0.17219	0.800039	0.912583
0.49125	0.172331	0.803787	0.922786
0.4915	0.172771	0.812113	0.913835
0.49175	0.173831	0.802447	0.913156
0.492	0.174598	0.81347	0.916445
0.49225	0.17481	0.811609	0.918289
0.4925	0.177582	0.823481	0.922321
0.49275	0.17774	0.818171	0.903401
0.493	0.17954	0.806056	0.91064
0.49325	0.179304	0.820191	0.91145
0.4935	0.179328	0.80617	0.920941
0.49375	0.179547	0.813252	0.907261
0.494	0.179463	0.80504	0.916899
0.49425	0.180072	0.80901	0.931082
0.4945	0.181105	0.793339	0.926643
0.49475	0.182299	0.80114	0.926355
0.495	0.181824	0.804376	0.925966
0.49525	0.181156	0.803559	0.926949
0.4955	0.180331	0.805453	0.937751
0.49575	0.173147	0.804669	0.916392
0.496	0.173062	0.80511	0.917503
0.49625	0.173343	0.814881	0.931812
0.4965	0.173496	0.813602	0.916434
0.49675	0.173607	0.82611	0.895943
0.497	0.173946	0.816547	0.901592
0.49725	0.1742	0.815053	0.906827
0.4975	0.173159	0.806386	0.898076
0.49775	0.172957	0.795587	0.905137
0.498	0.173316	0.804967	0.925637
0.49825	0.173214	0.803772	0.912425
0.4985	0.173787	0.805704	0.9136
0.49875	0.176845	0.810677	0.904477
0.499	0.176484	0.805638	0.889011
0.49925	0.176834	0.809768	0.885269
0.4995	0.172268	0.802776	0.90479
0.49975	0.171956	0.80218	0.906663
0.5	0.1719	0.8107	0.912875
0.50025	0.171429	0.827167	0.926503
0.5005	0.171602	0.804884	0.928
0.50075	0.17159	0.805555	0.923788
0.501	0.172229	0.809128	0.939913
0.50125	0.172183	0.818065	0.917336
0.5015	0.172262	0.805696	0.912109
0.50175	0.172236	0.811075	0.916829
0.502	0.172567	0.817319	0.908445
0.50225	0.173359	0.808744	0.906492
0.5025	0.173833	0.816437	0.909895
0.50275	0.174856	0.817713	0.91968
0.503	0.178921	0.828533	0.920879
0.50325	0.181432	0.824772	0.91211
0.5035	0.181507	0.803204	0.913331
0.50375	0.181148	0.82371	0.906573
0.504	0.181389	0.806823	0.927607
0.50425	0.181571	0.808405	0.896974
0.5045	0.18144	0.80292	0.910289
0.50475	0.181996	0.809512	0.927016
0.505	0.18242	0.78987	0.929065
0.50525	0.182804	0.795921	0.922881
0.5055	0.182693	0.800666	0.922986
0.50575	0.181356	0.804791	0.920253
0.506	0.180671	0.806115	0.934804
0.50625	0.17998	0.804982	0.912828
0.5065	0.179727	0.804373	0.918173
0.50675	0.173134	0.815194	0.927911
0.507	0.173226	0.813378	0.914708
0.50725	0.173303	0.823717	0.8855
0.5075	0.173591	0.817274	0.894231
0.50775	0.173352	0.817874	0.896443
0.508	0.172933	0.809076	0.893527
0.50825	0.172831	0.800746	0.901411
0.5085	0.173075	0.801971	0.921731
0.50875	0.172976	0.807915	0.90912
0.509	0.173457	0.806223	0.910175
0.50925	0.176571	0.816259	0.898223
0.5095	0.17621	0.808744	0.888539
0.50975	0.176706	0.812646	0.885022
0.51	0.177216	0.807877	0.912231
0.51025	0.178047	0.801278	0.906559
0.5105	0.172277	0.820925	0.911533
0.51075	0.1718	0.825049	0.922238
0.511	0.171642	0.808941	0.927497
0.51125	0.171835	0.805801	0.920371
0.5115	0.17263	0.809868	0.934424
0.51175	0.172411	0.816699	0.926691
0.512	0.173084	0.804588	0.917228
0.51225	0.173065	0.809433	0.919394
0.5125	0.173635	0.812143	0.920656
0.51275	0.174027	0.80699	0.911857
0.513	0.17421	0.813687	0.919257
0.51325	0.174248	0.811873	0.92863
0.5135	0.177297	0.820361	0.926395
0.51375	0.178687	0.817115	0.932005
0.514	0.17871	0.80015	0.917871
0.51425	0.179607	0.816058	0.914771
0.5145	0.179738	0.804324	0.924036
0.51475	0.181174	0.807406	0.902996
0.515	0.181083	0.804013	0.906584
0.51525	0.181503	0.80814	0.925925
0.5155	0.181759	0.790042	0.9331
0.51575	0.182411	0.792446	0.923367
0.516	0.181996	0.804177	0.928063
0.51625	0.181272	0.802575	0.929536
0.5165	0.17368	0.807073	0.92727
0.51675	0.172965	0.803325	0.930357
0.517	0.172911	0.800307	0.921434
0.51725	0.173179	0.810595	0.917225
0.5175	0.173369	0.813013	0.916696
0.51775	0.173479	0.820456	0.883131
0.518	0.17379	0.813682	0.89659
0.51825	0.173624	0.815308	0.901175
0.5185	0.173281	0.804813	0.89747
0.51875	0.173074	0.798578	0.902032
0.519	0.173632	0.79904	0.911988
0.51925	0.173431	0.804823	0.914185
0.5195	0.173308	0.804047	0.921905
0.51975	0.176839	0.809074	0.903363
0.52	0.176437	0.8061	0.899091
0.52025	0.176918	0.807528	0.881199
0.5205	0.17762	0.801892	0.89412
0.52075	0.171729	0.801045	0.900249
0.521	0.171834	0.81613	0.906852
0.52125	0.171351	0.826071	0.918778
0.5215	0.171302	0.804128	0.923008
0.52175	0.171208	0.805043	0.920075
0.522	0.172008	0.809412	0.935879
0.52225	0.17217	0.818517	0.92206
0.5225	0.172492	0.804594	0.913023
0.52275	0.1725	0.812696	0.913781
0.523	0.173038	0.817666	0.917914
0.52325	0.173542	0.811178	0.905031
0.5235	0.173677	0.813598	0.912069
0.52375	0.175586	0.8131	0.925836
0.524	0.17786	0.82042	0.923282
0.52425	0.178025	0.81771	0.926172
0.5245	0.181211	0.802877	0.915933
0.52475	0.181318	0.817427	0.916632
0.525	0.181515	0.805339	0.924147
0.52525	0.18157	0.803508	0.907885
0.5255	0.181935	0.799459	0.909644
0.52575	0.181919	0.802608	0.9322
0.526	0.181887	0.782883	0.939609
0.52625	0.182797	0.789151	0.93201
0.5265	0.182365	0.801331	0.931079
0.52675	0.181577	0.798846	0.929647
0.527	0.181346	0.802893	0.931911
0.52725	0.180394	0.799182	0.940586
0.5275	0.180172	0.797875	0.932746
0.52775	0.180214	0.808185	0.937812
0.528	0.180575	0.815759	0.921566
0.52825	0.173652	0.822679	0.906911
0.5285	0.173953	0.81489	0.894924
0.52875	0.173576	0.813562	0.901272
0.529	0.173428	0.80615	0.908251
0.52925	0.173088	0.80071	0.899827
0.5295	0.172968	0.802648	0.915427
0.52975	0.173616	0.807572	0.921521
0.53	0.174389	0.801969	0.922142
0.53025	0.177179	0.80568	0.908579
0.5305	0.176801	0.803545	0.927644
0.53075	0.177282	0.808806	0.887135
0.531	0.17789	0.80694	0.899026
0.53125	0.172161	0.800891	0.911631
0.5315	0.172147	0.81329	0.91053
0.53175	0.171673	0.825844	0.921281
0.532	0.172223	0.801039	0.931462
0.53225	0.172676	0.801598	0.934866
0.5325	0.172777	0.805139	0.939672
0.53275	0.173045	0.815617	0.931473
0.533	0.173252	0.801839	0.924949
0.53325	0.173365	0.80295	0.920544
0.5335	0.17384	0.812107	0.92499
0.53375	0.174367	0.806974	0.913156
0.534	0.174463	0.810469	0.914526
0.53425	0.176274	0.811334	0.932217
0.5345	0.179759	0.817046	0.9231
0.53475	0.180145	0.824588	0.920951
0.535	0.179911	0.807017	0.915087
0.53525	0.180037	0.816992	0.910827
0.5355	0.180184	0.813108	0.916084
0.53575	0.181821	0.816478	0.905171
0.536	0.18214	0.810565	0.90612
0.53625	0.182108	0.813087	0.919473
0.5365	0.182211	0.798149	0.943211
0.53675	0.183082	0.803236	0.929272
0.537	0.18264	0.816243	0.93355
0.53725	0.182011	0.811911	0.933987
0.5375	0.181308	0.811807	0.927889
0.53775	0.173225	0.80304	0.933499
0.538	0.173146	0.801081	0.924459
0.53825	0.173245	0.812051	0.926322
0.5385	0.173818	0.821727	0.923955
0.53875	0.173663	0.82257	0.90573
0.539	0.173913	0.817866	0.894674
0.53925	0.173353	0.815736	0.904941
0.5395	0.173386	0.809899	0.918953
0.53975	0.173273	0.80711	0.904794
0.54	0.172911	0.806418	0.920298
0.54025	0.173694	0.804646	0.919888
0.5405	0.174546	0.803769	0.919817
0.54075	0.177532	0.805571	0.913557
0.541	0.177171	0.807218	0.905884
0.54125	0.177684	0.812421	0.890684
0.5415	0.178436	0.812266	0.894937
0.54175	0.172622	0.80308	0.892905
0.542	0.172985	0.814195	0.908579
0.54225	0.172415	0.828678	0.914989
0.5425	0.172448	0.808974	0.927757
0.54275	0.172954	0.810942	0.928741
0.543	0.173191	0.813391	0.932255
0.54325	0.173638	0.823284	0.931978
0.5435	0.173842	0.815731	0.923665
0.54375	0.174711	0.820274	0.914162
0.544	0.17453	0.816179	0.922629
0.54425	0.174938	0.811454	0.906974
0.5445	0.175066	0.816415	0.916717
0.54475	0.176924	0.812309	0.922988
0.545	0.178586	0.820813	0.922048
0.54525	0.180737	0.822686	0.928079
0.5455	0.180732	0.807114	0.939082
0.54575	0.180804	0.824303	0.9215
0.546	0.180621	0.810255	0.921281
0.54625	0.180587	0.812028	0.91457
0.5465	0.180695	0.808828	0.907919
0.54675	0.182178	0.810329	0.91603
0.547	0.182257	0.795739	0.938963
0.54725	0.182687	0.798531	0.932983
0.5475	0.182419	0.811724	0.9339
0.54775	0.181034	0.800937	0.931794
0.548	0.173913	0.81784	0.928932
0.54825	0.173451	0.80173	0.935624
0.5485	0.17351	0.797622	0.932101
0.54875	0.173661	0.809408	0.930749
0.549	0.174415	0.822205	0.936884
0.54925	0.174423	0.822766	0.913124
0.5495	0.174582	0.817014	0.885559
0.54975	0.173984	0.811172	0.89512
0.55	0.174201	0.810412	0.911332
0.55025	0.174314	0.805873	0.899791
0.5505	0.174246	0.804637	0.911885
0.55075	0.17487	0.805545	0.921606
0.551	0.176657	0.807022	0.917962
0.55125	0.178659	0.810423	0.918769
0.5515	0.178071	0.812265	0.904595
0.55175	0.178623	0.8145	0.894121
0.552	0.173059	0.817506	0.890017
0.55225	0.172901	0.802737	0.890335
0.5525	0.173195	0.812519	0.912167
0.55275	0.173036	0.824485	0.912622
0.553	0.173103	0.806015	0.931452
0.55325	0.173983	0.805411	0.930898
0.5535	0.173965	0.807923	0.933869
0.55375	0.174296	0.813411	0.9467
0.554	0.174525	0.814875	0.928567
0.55425	0.175111	0.814299	0.921155
0.5545	0.175317	0.814434	0.927958
0.55475	0.17565	0.811333	0.921249
0.555	0.175893	0.812308	0.918797
0.55525	0.178573	0.814669	0.915126
0.5555	0.180252	0.81824	0.913912
0.55575	0.181509	0.822498	0.929048
0.556	0.181409	0.804431	0.92517
0.55625	0.183627	0.81835	0.913436
0.5565	0.183398	0.807348	0.909105
0.55675	0.183307	0.808748	0.907875
0.557	0.18295	0.815173	0.899361
0.55725	0.182737	0.809781	0.908704
0.5575	0.182901	0.795403	0.93419
0.55775	0.182931	0.797342	0.94208
0.558	0.182544	0.812698	0.928962
0.55825	0.181188	0.798764	0.928324
0.5585	0.173231	0.813838	0.927934
0.55875	0.172968	0.80885	0.931935
0.559	0.173126	0.797504	0.935073
0.55925	0.173316	0.805727	0.931968
0.5595	0.174021	0.819824	0.943774
0.55975	0.174046	0.820918	0.91313
0.56	0.174321	0.81336	0.889287
0.56025	0.173627	0.808666	0.905037
0.5605	0.173485	0.803342	0.913843
0.56075	0.173723	0.798613	0.907101
0.561	0.173736	0.797842	0.913285
0.56125	0.174709	0.8006	0.928951
0.5615	0.177637	0.799923	0.921894
0.56175	0.177893	0.805459	0.926106
0.562	0.178623	0.810425	0.910763
0.56225	0.179377	0.810498	0.917368
0.5625	0.180209	0.811908	0.884122
0.56275	0.174001	0.80019	0.894476
0.563	0.173851	0.810388	0.89072
0.56325	0.174175	0.81951	0.906509
0.5635	0.17383	0.803073	0.926354
0.56375	0.17455	0.806372	0.928422
0.564	0.174893	0.808215	0.933859
0.56425	0.17602	0.815331	0.94825
0.5645	0.176305	0.814315	0.927341
0.56475	0.176953	0.807554	0.923628
0.565	0.177529	0.812826	0.924208
0.56525	0.177901	0.810515	0.921794
0.5655	0.177996	0.812732	0.915625
0.56575	0.179515	0.812169	0.922144
0.566	0.180233	0.81524	0.917606
0.56625	0.180421	0.828755	0.923523
0.5665	0.182175	0.810245	0.919737
0.56675	0.181707	0.818365	0.917639
0.567	0.181282	0.809556	0.917383
0.56725	0.180729	0.808921	0.916586
0.5675	0.18036	0.813386	0.892272
0.56775	0.180016	0.813334	0.904029
0.568	0.179902	0.796134	0.922656
0.56825	0.181561	0.798407	0.937827
0.5685	0.181221	0.810263	0.923391
0.56875	0.1805	0.807277	0.924604
0.569	0.173329	0.802754	0.92755
0.56925	0.172762	0.803482	0.92676
0.5695	0.173132	0.798938	0.93762
0.56975	0.173381	0.806761	0.928576
0.57	0.173772	0.82761	0.908571
0.57025	0.174202	0.82846	0.909632
0.5705	0.174082	0.816141	0.884025
0.57075	0.173842	0.812251	0.889924
0.571	0.173905	0.807529	0.899856
0.57125	0.174414	0.803374	0.904672
0.5715	0.175377	0.799749	0.901026
0.57175	0.176875	0.805408	0.924183
0.572	0.177495	0.805388	0.913861
0.57225	0.177988	0.806671	0.917921
0.5725	0.178898	0.811259	0.907098
0.57275	0.173961	0.809692	0.917408
0.573	0.173746	0.8124	0.885462
0.57325	0.173723	0.799439	0.896792
0.5735	0.173393	0.80615	0.886549
0.57375	0.173546	0.817168	0.910837
0.574	0.174346	0.812951	0.9222
0.57425	0.174206	0.805931	0.922533
0.5745	0.174738	0.806726	0.925836
0.57475	0.175673	0.811615	0.945818
0.575	0.17602	0.81594	0.924772
0.57525	0.176899	0.807164	0.922013
0.5755	0.177227	0.818619	0.917685
0.57575	0.177262	0.811602	0.924756
0.576	0.177283	0.825003	0.915886
0.57625	0.180597	0.822566	0.921051
0.5765	0.181635	0.816138	0.923993
0.57675	0.183671	0.823313	0.923148
0.577	0.183756	0.803294	0.930115
0.57725	0.183418	0.80759	0.946799
0.5775	0.183356	0.802757	0.923332
0.57775	0.182797	0.803881	0.905643
0.578	0.182403	0.809224	0.89895
0.57825	0.182137	0.800755	0.907388
0.5785	0.181942	0.802687	0.921032
0.57875	0.174151	0.791348	0.951677
0.579	0.173604	0.79446	0.92817
0.57925	0.172816	0.79967	0.922837
0.5795	0.172712	0.799103	0.933466
0.57975	0.172314	0.802513	0.92892
0.58	0.172759	0.79477	0.931211
0.58025	0.17303	0.800726	0.932781
0.5805	0.173415	0.819241	0.934942
0.58075	0.173825	0.818745	0.916886
0.581	0.173642	0.81388	0.891576
0.58125	0.173596	0.813671	0.894545
0.5815	0.173452	0.806831	0.896128
0.58175	0.174749	0.805228	0.905004
0.582	0.175528	0.799928	0.900099
0.58225	0.17609	0.794945	0.918748
0.5825	0.176984	0.797716	0.91711
0.58275	0.178207	0.80339	0.925334
0.583	0.178637	0.805925	0.913971
0.58325	0.17944	0.804954	0.90937
0.5835	0.180513	0.806063	0.890431
0.58375	0.174902	0.795924	0.901852
0.584	0.174656	0.803455	0.889916
0.58425	0.174942	0.811801	0.909125
0.5845	0.175304	0.807893	0.922251
0.58475	0.175823	0.798968	0.9284
0.585	0.175948	0.805846	0.927534
0.58525	0.176916	0.808995	0.946716
0.5855	0.177124	0.814384	0.930402
0.58575	0.177973	0.805305	0.926702
0.586	0.178457	0.812616	0.921994
0.58625	0.178887	0.811731	0.926376
0.5865	0.179474	0.810111	0.916349
0.58675	0.181281	0.812025	0.915382
0.587	0.182238	0.810857	0.934112
0.58725	0.182645	0.820466	0.920077
0.5875	0.182342	0.802978	0.925658
0.58775	0.182284	0.805181	0.927322
0.588	0.182982	0.797834	0.925272
0.58825	0.183816	0.801957	0.906391
0.5885	0.183314	0.804719	0.906755
0.58875	0.183048	0.795183	0.906176
0.589	0.182858	0.795076	0.916575
0.58925	0.1828	0.788687	0.944508
0.5895	0.174764	0.80208	0.936172
0.58975	0.173863	0.799847	0.933024
0.59	0.173601	0.805853	0.933554
0.59025	0.173549	0.803793	0.930818
0.5905	0.174011	0.79483	0.932862
0.59075	0.174315	0.800038	0.949823
0.591	0.17471	0.813299	0.931964
0.59125	0.174964	0.813098	0.922182
0.5915	0.174742	0.815557	0.903493
0.59175	0.174852	0.818388	0.897663
0.592	0.174853	0.803334	0.904247
0.59225	0.177781	0.799825	0.919625
0.5925	0.177783	0.79472	0.908527
0.59275	0.177995	0.796608	0.922778
0.593	0.178856	0.794154	0.923236
0.59325	0.179061	0.798529	0.927223
0.5935	0.179807	0.804353	0.920309
0.59375	0.174629	0.803562	0.913931
0.594	0.174668	0.803333	0.900557
0.59425	0.174818	0.79504	0.895109
0.5945	0.174708	0.799734	0.894607
0.59475	0.174729	0.813504	0.897059
0.595	0.175237	0.81349	0.922916
0.59525	0.174898	0.803748	0.923962
0.5955	0.174966	0.80649	0.925188
0.59575	0.176071	0.806591	0.937521
0.596	0.176298	0.813253	0.94014
0.59625	0.176828	0.801039	0.923862
0.5965	0.178359	0.81023	0.921686
0.59675	0.178749	0.803168	0.920476
0.597	0.180512	0.810242	0.910529
0.59725	0.18204	0.816672	0.913163
0.5975	0.183679	0.806997	0.925713
0.59775	0.182732	0.81793	0.917907
0.598	0.183682	0.8003	0.921688
0.59825	0.184286	0.80048	0.917443
0.5985	0.185557	0.795825	0.927349
0.59875	0.184869	0.79909	0.903599
0.599	0.184413	0.801786	0.923413
0.59925	0.18425	0.793635	0.891432
0.5995	0.1837	0.791131	0.908961
0.59975	0.183645	0.790229	0.924302
0.6	0.182219	0.802825	0.943237
0.60025	0.181531	0.796937	0.929008
0.6005	0.181022	0.801698	0.932822
0.60075	0.17483	0.800446	0.928491
0.601	0.175181	0.79111	0.929838
0.60125	0.175466	0.796357	0.939898
0.6015	0.175551	0.820781	0.929089
0.60175	0.175757	0.81127	0.919862
0.602	0.175481	0.811632	0.903889
0.60225	0.175515	0.818333	0.890613
0.6025	0.177064	0.804378	0.898389
0.60275	0.178531	0.803673	0.907993
0.603	0.178301	0.797009	0.907669
0.60325	0.178665	0.797211	0.909663
0.6035	0.179628	0.797596	0.927869
0.60375	0.180378	0.80295	0.923604
0.604	0.180819	0.805357	0.924668
0.60425	0.175453	0.803216	0.914701
0.6045	0.175184	0.803248	0.921836
0.60475	0.175545	0.796596	0.89088
0.605	0.175423	0.800579	0.893301
0.60525	0.174853	0.819212	0.888449
0.6055	0.175407	0.817462	0.915817
0.60575	0.174818	0.802971	0.917984
0.606	0.175015	0.803242	0.922473
0.60625	0.175627	0.807349	0.927838
0.6065	0.176786	0.812667	0.945649
0.60675	0.177568	0.804256	0.920984
0.607	0.178809	0.814306	0.924963
0.60725	0.179798	0.806368	0.926723
0.6075	0.181907	0.814689	0.919808
0.60775	0.183786	0.820277	0.904303
0.608	0.184718	0.808164	0.915147
0.60825	0.184695	0.824037	0.912328
0.6085	0.18456	0.804303	0.915198
0.60875	0.184338	0.802129	0.916736
0.609	0.184161	0.798429	0.935175
0.60925	0.183316	0.803399	0.908246
0.6095	0.182977	0.802006	0.919191
0.60975	0.18431	0.794802	0.892455
0.61	0.183379	0.791264	0.903111
0.61025	0.183234	0.790535	0.920857
0.6105	0.18223	0.8098	0.955014
0.61075	0.181751	0.800116	0.93068
0.611	0.174712	0.802002	0.927634
0.61125	0.174672	0.795903	0.92239
0.6115	0.175034	0.792535	0.926188
0.61175	0.175026	0.797171	0.928188
0.612	0.174845	0.81574	0.932052
0.61225	0.174834	0.826435	0.899033
0.6125	0.174688	0.806235	0.906484
0.61275	0.175462	0.819787	0.886088
0.613	0.177049	0.808237	0.894639
0.61325	0.177232	0.804288	0.899942
0.6135	0.177307	0.799835	0.908033
0.61375	0.178334	0.801463	0.90262
0.614	0.178901	0.798157	0.926858
0.61425	0.179458	0.801726	0.917577
0.6145	0.179913	0.808782	0.918077
0.61475	0.174859	0.803548	0.911015
0.615	0.174784	0.802711	0.912239
0.61525	0.175015	0.796447	0.890456
0.6155	0.174897	0.798529	0.895373
0.61575	0.174539	0.820984	0.888217
0.616	0.17497	0.815446	0.901904
0.61625	0.173688	0.804862	0.928516
0.6165	0.174346	0.804033	0.926117
0.61675	0.174512	0.809872	0.928839
0.617	0.175529	0.816774	0.949167
0.61725	0.176679	0.805404	0.926317
0.6175	0.177939	0.820224	0.927646
0.61775	0.178346	0.806373	0.922582
0.618	0.179372	0.811864	0.921657
0.61825	0.180459	0.82661	0.912541
0.6185	0.181699	0.818748	0.918572
0.61875	0.181623	0.836766	0.926391
0.619	0.183566	0.815844	0.919513
0.61925	0.185917	0.810117	0.918305
0.6195	0.185643	0.809139	0.931685
0.61975	0.184586	0.811869	0.913618
0.62	0.184294	0.812918	0.902256
0.62025	0.183933	0.809521	0.897867
0.6205	0.183168	0.807323	0.903683
0.62075	0.176054	0.806469	0.91471
0.621	0.175289	0.820451	0.938932
0.62125	0.17497	0.818851	0.930566
0.6215	0.174518	0.831327	0.933007
0.62175	0.174545	0.812075	0.929116
0.622	0.174443	0.802101	0.924849
0.62225	0.175381	0.805852	0.923898
0.6225	0.174396	0.821579	0.937405
0.62275	0.174545	0.832408	0.918296
0.623	0.174383	0.816629	0.910138
0.62325	0.17631	0.824951	0.894051
0.6235	0.176498	0.815816	0.891313
0.62375	0.17658	0.811037	0.900456
0.624	0.176939	0.808634	0.914264
0.62425	0.178027	0.808262	0.906532
0.6245	0.178353	0.802296	0.922572
0.62475	0.178855	0.805862	0.917826
0.625	0.179542	0.812686	0.928754
0.62525	0.180245	0.810549	0.916017
0.6255	0.174815	0.810981	0.911052
0.62575	0.175065	0.803009	0.893225
0.626	0.174987	0.803343	0.892362
0.62625	0.174574	0.813575	0.889005
0.6265	0.174568	0.822348	0.891192
0.62675	0.173668	0.808281	0.91418
0.627	0.174618	0.813036	0.919175
0.62725	0.174975	0.817625	0.927705
0.6275	0.17604	0.826724	0.938
0.62775	0.176317	0.81304	0.931894
0.628	0.177924	0.826892	0.928697
0.62825	0.178605	0.814938	0.929009
0.6285	0.178943	0.821268	0.92798
0.62875	0.179593	0.825728	0.920084
0.629	0.181787	0.816556	0.921366
0.62925	0.183522	0.83102	0.952495
0.6295	0.18334	0.824788	0.92425
0.62975	0.185161	0.816222	0.922834
0.63	0.185342	0.81831	0.924151
0.63025	0.184817	0.819299	0.930019
0.6305	0.18445	0.819791	0.91163
0.63075	0.18425	0.817033	0.915115
0.631	0.176038	0.814269	0.904868
0.63125	0.175649	0.812344	0.911532
0.6315	0.174871	0.825101	0.932298
0.63175	0.174551	0.82753	0.947279
0.632	0.174214	0.82813	0.93553
0.63225	0.17425	0.8275	0.934084
0.6325	0.173782	0.81715	0.928483
0.63275	0.174052	0.806956	0.926423
0.633	0.17383	0.823926	0.943663
0.63325	0.173904	0.831187	0.915684
0.6335	0.174323	0.821106	0.916422
0.63375	0.175607	0.825258	0.897058
0.634	0.175759	0.818713	0.890365
0.63425	0.175872	0.812796	0.894099
0.6345	0.176181	0.807844	0.909999
0.63475	0.177041	0.811279	0.900764
0.635	0.177641	0.810414	0.908151
0.63525	0.178271	0.810729	0.919966
0.6355	0.178834	0.817236	0.923915
0.63575	0.179581	0.815474	0.919427
0.636	0.179875	0.817403	0.910415
0.63625	0.181084	0.815848	0.903813
0.6365	0.174482	0.810387	0.890136
0.63675	0.174047	0.823241	0.891739
0.637	0.173137	0.827675	0.890529
0.63725	0.173959	0.813345	0.908701
0.6375	0.174345	0.814435	0.920831
0.63775	0.174966	0.81712	0.926202
0.638	0.176155	0.818204	0.929708
0.63825	0.176477	0.811541	0.944784
0.6385	0.17775	0.815534	0.921494
0.63875	0.177881	0.810189	0.927492
0.639	0.178566	0.811244	0.928869
0.63925	0.180143	0.819402	0.918883
0.6395	0.181609	0.806011	0.917936
0.63975	0.181774	0.827136	0.932919
0.64	0.181787	0.812555	0.93103
0.64025	0.181873	0.81266	0.93252
0.6405	0.182344	0.807252	0.928293
0.64075	0.183799	0.810849	0.941955
0.641	0.183449	0.813393	0.926416
0.64125	0.184261	0.81301	0.925149
0.6415	0.184073	0.808091	0.895219
0.64175	0.183224	0.806013	0.904792
0.642	0.182502	0.814682	0.920084
0.64225	0.174691	0.8254	0.956652
0.6425	0.174466	0.829913	0.931707
0.64275	0.174137	0.802602	0.927168
0.643	0.173773	0.800605	0.924963
0.64325	0.173952	0.803562	0.924707
0.6435	0.174683	0.815775	0.931192
0.64375	0.175385	0.823464	0.928376
0.644	0.175218	0.815285	0.914905
0.64425	0.175816	0.820361	0.904492
0.6445	0.175842	0.814282	0.887186
0.64475	0.175778	0.80756	0.897974
0.645	0.176056	0.803591	0.90381
0.64525	0.177233	0.805942	0.904018
0.6455	0.177427	0.805932	0.903805
0.64575	0.178018	0.805159	0.931837
0.646	0.178307	0.811193	0.919642
0.64625	0.178727	0.807049	0.920065
0.6465	0.172919	0.809436	0.910723
0.64675	0.172816	0.804226	0.912086
0.647	0.172727	0.801828	0.888916
0.64725	0.172717	0.814938	0.889205
0.6475	0.171817	0.82525	0.882777
0.64775	0.17239	0.80498	0.894615
0.648	0.173185	0.805846	0.911707
0.64825	0.173535	0.807041	0.918765
0.6485	0.174846	0.81913	0.921691
0.64875	0.175553	0.805036	0.945605
0.649	0.175882	0.807925	0.919353
0.64925	0.175918	0.813578	0.922944
0.6495	0.177631	0.820474	0.921687
0.64975	0.178402	0.829035	0.917899
0.65	0.179272	0.815915	0.912229
0.65025	0.178753	0.827479	0.914993
0.6505	0.180373	0.820419	0.914921
0.65075	0.181769	0.80379	0.926205
0.651	0.181175	0.802274	0.90858
0.65125	0.180899	0.804182	0.926907
0.6515	0.181307	0.80598	0.916881
0.65175	0.181121	0.806464	0.912926
0.652	0.180998	0.801232	0.890122
0.65225	0.180468	0.798522	0.897534
0.6525	0.172982	0.807689	0.913887
0.65275	0.173055	0.821886	0.939481
0.653	0.1728	0.818105	0.925813
0.65325	0.172514	0.805397	0.924504
0.6535	0.172937	0.797999	0.914837
0.65375	0.172687	0.800195	0.913566
0.654	0.172897	0.811916	0.916033
0.65425	0.173853	0.820094	0.92658
0.6545	0.174252	0.814412	0.914629
0.65475	0.174219	0.821551	0.911627
0.655	0.174703	0.815193	0.884206
0.65525	0.174751	0.810272	0.887868
0.6555	0.175291	0.806824	0.893094
0.65575	0.176399	0.803369	0.906375
0.656	0.176647	0.804458	0.903214
0.65625	0.177072	0.805256	0.909635
0.6565	0.177252	0.808003	0.917118
0.65675	0.172245	0.807878	0.924187
0.657	0.172059	0.80674	0.910509
0.65725	0.172226	0.801872	0.909308
0.6575	0.170555	0.797903	0.888246
0.65775	0.171085	0.812611	0.890987
0.658	0.169918	0.821782	0.884088
0.65825	0.170291	0.803573	0.889818
0.6585	0.170994	0.804928	0.911881
0.65875	0.172555	0.807203	0.918271
0.659	0.17303	0.814508	0.922709
0.65925	0.173762	0.815432	0.935208
0.6595	0.175151	0.814692	0.918748
0.65975	0.175364	0.812326	0.922885
0.66	0.176223	0.811625	0.916925
0.66025	0.177342	0.817035	0.915599
0.6605	0.177727	0.812751	0.908576
0.66075	0.177824	0.821847	0.912927
0.661	0.179113	0.814208	0.92037
0.66125	0.179859	0.80166	0.917799
0.6615	0.179289	0.800751	0.905028
0.66175	0.178983	0.802171	0.918549
0.662	0.178717	0.806336	0.924363
0.66225	0.173043	0.810014	0.903134
0.6625	0.172824	0.80214	0.897141
0.66275	0.172274	0.799553	0.899269
0.663	0.171672	0.809521	0.910241
0.66325	0.171884	0.820961	0.928411
0.6635	0.171614	0.807146	0.934246
0.66375	0.172083	0.80329	0.922781
0.664	0.172368	0.798172	0.921357
0.66425	0.173134	0.79903	0.914892
0.6645	0.173951	0.80891	0.914774
0.66475	0.173758	0.815784	0.932708
0.665	0.17448	0.813316	0.914038
0.66525	0.174472	0.816323	0.906628
0.6655	0.175143	0.81312	0.891509
0.66575	0.175036	0.806372	0.888546
0.666	0.175538	0.804415	0.892122
0.66625	0.176668	0.800975	0.907189
0.6665	0.177028	0.801269	0.897163
0.66675	0.177002	0.80368	0.912326
0.667	0.177677	0.806312	0.915516
0.66725	0.178253	0.807203	0.922229
0.6675	0.171706	0.808375	0.912277
0.66775	0.171666	0.804475	0.909734
0.668	0.170381	0.797801	0.897484
0.66825	0.171281	0.809341	0.895335
0.6685	0.170105	0.818977	0.890129
0.66875	0.171209	0.806038	0.891949
0.669	0.171483	0.807806	0.901309
0.66925	0.171747	0.80866	0.915463
0.6695	0.172873	0.816198	0.921536
0.66975	0.173675	0.819898	0.931021
0.67	0.174615	0.814523	0.928996
0.67025	0.175953	0.816443	0.923294
0.6705	0.177032	0.815076	0.922385
0.67075	0.178048	0.824002	0.921086
0.671	0.178052	0.811628	0.912378
0.67125	0.177715	0.822575	0.91354
0.6715	0.179407	0.820421	0.939569
0.67175	0.180232	0.800951	0.919
0.672	0.18014	0.805463	0.913093
0.67225	0.179857	0.807503	0.917426
0.6725	0.179673	0.809649	0.935402
0.67275	0.179677	0.812641	0.900221
0.673	0.179732	0.805409	0.907134
0.67325	0.178876	0.806438	0.890947
0.6735	0.178404	0.810199	0.907464
0.67375	0.178492	0.825479	0.922378
0.674	0.178221	0.822878	0.942388
0.67425	0.178965	0.815888	0.922307
0.6745	0.17903	0.802875	0.920374
0.67475	0.179256	0.801234	0.916389
0.675	0.179647	0.808354	0.915152
0.67525	0.172991	0.823357	0.927337
0.6755	0.173521	0.81877	0.917625
0.67575	0.173655	0.819224	0.912688
0.676	0.173575	0.816797	0.891982
0.67625	0.173845	0.810881	0.891711
0.6765	0.173887	0.806546	0.891506
0.67675	0.175594	0.801811	0.907947
0.677	0.175808	0.802597	0.899893
0.67725	0.175763	0.805114	0.908661
0.6775	0.175828	0.81084	0.924572
0.67775	0.175543	0.809541	0.917199
0.678	0.176499	0.81185	0.915763
0.67825	0.16949	0.815465	0.907699
0.6785	0.169109	0.80167	0.925705
0.67875	0.169752	0.809203	0.884865
0.679	0.168867	0.821843	0.890684
0.67925	0.169826	0.805872	0.885316
0.6795	0.170277	0.80923	0.888703
0.67975	0.170524	0.809818	0.913884
0.68	0.172321	0.81835	0.917298
0.68025	0.172431	0.818317	0.92837
0.6805	0.173879	0.811606	0.939685
0.68075	0.174174	0.814883	0.916594
0.681	0.176243	0.815582	0.916646
0.68125	0.176613	0.822016	0.914779
0.6815	0.176691	0.807233	0.908154
0.68175	0.176589	0.816869	0.908553
0.682	0.178848	0.814681	0.922328
0.68225	0.180136	0.801694	0.915283
0.6825	0.179675	0.800969	0.913463
0.68275	0.179007	0.798644	0.909681
0.683	0.178907	0.798829	0.932272
0.68325	0.178895	0.803524	0.909858
0.6835	0.179028	0.794617	0.920558
0.68375	0.178404	0.790147	0.886847
0.684	0.170405	0.791406	0.904295
0.68425	0.170567	0.806167	0.915264
0.6845	0.170916	0.797652	0.945607
0.68475	0.17135	0.796219	0.919862
0.685	0.1725	0.793397	0.914424
0.68525	0.172456	0.79108	0.916234
0.6855	0.173339	0.799719	0.915295
0.68575	0.173132	0.815777	0.919572
0.686	0.173185	0.812586	0.925029
0.68625	0.173072	0.81576	0.908904
0.6865	0.173069	0.813996	0.896597
0.68675	0.173799	0.806217	0.885731
0.687	0.173653	0.802636	0.883507
0.68725	0.174574	0.798814	0.899759
0.6875	0.175112	0.800326	0.89951
0.68775	0.175323	0.797012	0.901807
0.688	0.17483	0.804777	0.923912
0.68825	0.174796	0.802579	0.912891
0.6885	0.175673	0.807194	0.917445
0.68875	0.169011	0.810745	0.908374
0.689	0.168812	0.795967	0.910647
0.68925	0.168747	0.80264	0.888023
0.6895	0.168303	0.820046	0.890017
0.68975	0.169448	0.795239	0.883561
0.69	0.169831	0.797966	0.891626
0.69025	0.172178	0.802102	0.910673
0.6905	0.172082	0.806002	0.917852
0.69075	0.172484	0.811368	0.924269
0.691	0.173498	0.801644	0.944084
0.69125	0.175969	0.805454	0.919269
0.6915	0.177305	0.806529	0.919558
0.69175	0.177646	0.813683	0.922366
0.692	0.178355	0.801495	0.918385
0.69225	0.179574	0.80969	0.913859
0.6925	0.179778	0.808475	0.914838
0.69275	0.180309	0.797972	0.91509
0.693	0.179747	0.798749	0.915237
0.69325	0.179275	0.796596	0.909311
0.6935	0.179122	0.800589	0.923319
0.69375	0.170816	0.803181	0.914782
0.694	0.171003	0.792829	0.90558
0.69425	0.170399	0.791503	0.886617
0.6945	0.170154	0.795869	0.899519
0.69475	0.170336	0.810172	0.913111
0.695	0.170422	0.798962	0.939317
0.69525	0.171077	0.796319	0.92837
0.6955	0.171431	0.800707	0.920597
0.69575	0.173262	0.794289	0.919858
0.696	0.173642	0.802481	0.916117
0.69625	0.173613	0.81749	0.918417
0.6965	0.173735	0.811939	0.933162
0.69675	0.173675	0.811573	0.911279
0.697	0.173946	0.811616	0.907353
0.69725	0.174552	0.802779	0.881749
0.6975	0.175097	0.799707	0.896403
0.69775	0.174631	0.795852	0.900297
0.698	0.175271	0.796868	0.907219
0.69825	0.17509	0.794989	0.909216
0.6985	0.174989	0.803449	0.933832
0.69875	0.175255	0.804564	0.91974
0.699	0.175999	0.805237	0.918082
0.69925	0.176715	0.80625	0.914951
0.6995	0.169561	0.794924	0.908069
0.69975	0.169654	0.801321	0.888974
0.7	0.169382	0.822344	0.889027
0.70025	0.170418	0.796887	0.88371
0.7005	0.172047	0.799763	0.885604
0.70075	0.173763	0.803167	0.891947
0.701	0.173245	0.806142	0.911392
0.70125	0.173704	0.810154	0.923835
0.7015	0.17583	0.799279	0.931499
0.70175	0.176589	0.80448	0.919932
0.702	0.176616	0.804544	0.919685
0.70225	0.17769	0.812154	0.915158
0.7025	0.177464	0.802851	0.913718
0.70275	0.178911	0.81095	0.912614
0.703	0.179427	0.807414	0.916821
0.70325	0.180684	0.797202	0.923446
0.7035	0.180405	0.799301	0.919723
0.70375	0.180245	0.793061	0.910222
0.704	0.179963	0.799747	0.921939
0.70425	0.179979	0.79851	0.93118
0.7045	0.179759	0.791862	0.902341
0.70475	0.170861	0.789891	0.892028
0.705	0.170825	0.792542	0.895378
0.70525	0.170974	0.799812	0.911966
0.7055	0.171284	0.795486	0.928845
0.70575	0.172408	0.791563	0.934392
0.706	0.173278	0.798345	0.923462
0.70625	0.174286	0.790788	0.915837
0.7065	0.17476	0.799125	0.915874
0.70675	0.174845	0.814033	0.91644
0.707	0.175011	0.820877	0.933145
0.70725	0.175294	0.81074	0.919297
0.7075	0.174557	0.811275	0.905953
0.70775	0.175178	0.802196	0.887803
0.708	0.175306	0.800114	0.890037
0.70825	0.175757	0.795814	0.89612
0.7085	0.175477	0.798351	0.909035
0.70875	0.175359	0.801341	0.903415
0.709	0.175496	0.799596	0.914766
0.70925	0.17587	0.803887	0.918896
0.7095	0.169354	0.804631	0.923502
0.70975	0.169102	0.807662	0.914214
0.71	0.169039	0.79862	0.910897
0.71025	0.16849	0.802876	0.900625
0.7105	0.168928	0.824434	0.897563
0.71075	0.170378	0.797088	0.889201
0.711	0.17168	0.805633	0.886509
0.71125	0.172574	0.805837	0.887893
0.7115	0.172732	0.809402	0.913735
0.71175	0.173142	0.814837	0.91963
0.712	0.175163	0.803821	0.926878
0.71225	0.176941	0.810052	0.925085
0.7125	0.176837	0.809977	0.91698
0.71275	0.177414	0.815731	0.917687
0.713	0.177702	0.800985	0.917672
0.71325	0.179046	0.81097	0.915316
0.7135	0.180522	0.81167	0.916673
0.71375	0.180136	0.800178	0.934977
0.714	0.179876	0.798852	0.918663
0.71425	0.179827	0.795086	0.911321
0.7145	0.179697	0.800434	0.915007
0.71475	0.179585	0.800056	0.939173
0.715	0.179603	0.792604	0.899124
0.71525	0.178971	0.790978	0.89972
0.7155	0.179097	0.794053	0.891544
0.71575	0.17908	0.806348	0.90649
0.716	0.1717	0.801716	0.925579
0.71625	0.172493	0.793211	0.950073
0.7165	0.173389	0.800325	0.928036
0.71675	0.174504	0.79242	0.923551
0.717	0.174993	0.800764	0.916641
0.71725	0.174948	0.822814	0.920337
0.7175	0.174246	0.824708	0.924045
0.71775	0.17316	0.813152	0.931983
0.718	0.173357	0.812336	0.911113
0.71825	0.17357	0.80393	0.892338
0.7185	0.174909	0.798647	0.893492
0.71875	0.174506	0.795956	0.897604
0.719	0.174808	0.795121	0.918075
0.71925	0.174444	0.801984	0.901491
0.7195	0.174777	0.798894	0.913122
0.71975	0.175217	0.805881	0.922741
0.72	0.168922	0.801045	0.923652
0.72025	0.168527	0.806047	0.912745
0.7205	0.168687	0.796969	0.911533
0.72075	0.167644	0.800295	0.904186
0.721	0.168318	0.827006	0.89447
0.72125	0.170254	0.802146	0.892927
0.7215	0.171991	0.804179	0.889065
0.72175	0.172652	0.807158	0.891104
0.722	0.173272	0.809737	0.903401
0.72225	0.174	0.816816	0.919793
0.7225	0.174334	0.804951	0.928597
0.72275	0.174801	0.814045	0.941461
0.723	0.175091	0.813056	0.923348
0.72325	0.17587	0.817991	0.918239
0.7235	0.175809	0.818598	0.920972
0.72375	0.178892	0.825052	0.916219
0.724	0.180547	0.824151	0.913233
0.72425	0.18007	0.813776	0.9434
0.7245	0.179865	0.815984	0.919286
0.72475	0.180039	0.810433	0.915809
0.725	0.179837	0.816614	0.913268
0.72525	0.179533	0.817494	0.931825
0.7255	0.179379	0.813204	0.901254
0.72575	0.17182	0.812058	0.91406
0.726	0.172065	0.814082	0.890244
0.72625	0.172054	0.825005	0.902902
0.7265	0.172977	0.819169	0.919244
0.72675	0.173659	0.809107	0.950875
0.727	0.174873	0.81105	0.9301
0.72725	0.175458	0.801838	0.925461
0.7275	0.175451	0.809228	0.920172
0.72775	0.174665	0.836099	0.918703
0.728	0.17369	0.83644	0.920036
0.72825	0.173702	0.821213	0.939919
0.7285	0.174261	0.819816	0.920848
0.72875	0.174552	0.811666	0.893134
0.729	0.174595	0.807262	0.893529
0.72925	0.174842	0.805226	0.894208
0.7295	0.175046	0.806327	0.911568
0.72975	0.174976	0.809286	0.906523
0.73	0.17501	0.808434	0.912638
0.73025	0.169261	0.815734	0.926868
0.7305	0.169047	0.811745	0.921287
0.73075	0.168685	0.814767	0.923978
0.731	0.169006	0.80957	0.920564
0.73125	0.168788	0.808379	0.912718
0.7315	0.16949	0.81981	0.897316
0.73175	0.171453	0.818356	0.896169
0.732	0.172718	0.813526	0.887884
0.73225	0.173315	0.813359	0.89312
0.7325	0.173942	0.811815	0.891494
0.73275	0.174082	0.821139	0.927035
0.733	0.174262	0.80469	0.930289
0.73325	0.174732	0.81497	0.943479
0.7335	0.17548	0.813077	0.925562
0.73375	0.175474	0.810687	0.926025
0.734	0.178917	0.81765	0.927849
0.73425	0.179658	0.82019	0.928983
0.7345	0.179634	0.817377	0.922938
0.73475	0.178917	0.807223	0.933901
0.735	0.179243	0.807483	0.929461
0.73525	0.179139	0.803571	0.92298
0.7355	0.180494	0.808228	0.923735
0.73575	0.17389	0.813067	0.938013
0.736	0.17321	0.806967	0.937902
0.73625	0.173091	0.806066	0.928194
0.7365	0.17351	0.809821	0.900333
0.73675	0.173528	0.819877	0.910552
0.737	0.174468	0.802589	0.920355
0.73725	0.175458	0.801594	0.954259
0.7375	0.176445	0.796064	0.932674
0.73775	0.175954	0.798432	0.920021
0.738	0.174799	0.805838	0.92482
0.73825	0.174781	0.82479	0.919044
0.7385	0.174733	0.832195	0.919533
0.73875	0.174737	0.817049	0.933575
0.739	0.175038	0.809599	0.923599
0.73925	0.174724	0.804584	0.904961
0.7395	0.175216	0.80701	0.8891
0.73975	0.17538	0.804286	0.888327
0.74	0.175832	0.802044	0.902605
0.74025	0.170385	0.808189	0.905899
0.7405	0.169609	0.805	0.912038
0.74075	0.169213	0.808207	0.932317
0.741	0.169152	0.808946	0.91846
0.74125	0.16897	0.807157	0.926816
0.7415	0.16933	0.804704	0.917673
0.74175	0.16865	0.804651	0.910483
0.742	0.169358	0.8174	0.896256
0.74225	0.172194	0.817724	0.898863
0.7425	0.173195	0.810619	0.892106
0.74275	0.17361	0.810738	0.89733
0.743	0.174361	0.812254	0.898864
0.74325	0.174357	0.822626	0.915534
0.7435	0.175389	0.809764	0.930964
0.74375	0.179527	0.824188	0.937766
0.744	0.179853	0.828689	0.929685
0.74425	0.179826	0.827062	0.925552
0.7445	0.180888	0.831158	0.929295
0.74475	0.182061	0.826928	0.924215
0.745	0.182199	0.823967	0.920011
0.74525	0.181675	0.813869	0.923811
0.7455	0.181471	0.814485	0.928056
0.74575	0.181412	0.808451	0.924409
0.746	0.181248	0.812542	0.914005
0.74625	0.181557	0.816845	0.922978
0.7465	0.181127	0.810616	0.938757
0.74675	0.180963	0.80878	0.911699
0.747	0.181182	0.811257	0.896414
0.74725	0.181029	0.822115	0.897759
0.7475	0.181762	0.81672	0.912773
0.74775	0.176303	0.816923	0.935673
0.748	0.175376	0.806694	0.932463
0.74825	0.174628	0.799286	0.926367
0.7485	0.174341	0.804863	0.924938
0.74875	0.174258	0.822829	0.916939
0.749	0.174232	0.836424	0.914625
0.74925	0.174074	0.826409	0.927223
0.7495	0.173788	0.818892	0.935069
0.74975	0.173248	0.816534	0.900513
0.75	0.174367	0.812807	0.889297
0.75025	0.174626	0.81065	0.890633
0.7505	0.17484	0.808819	0.895424
0.75075	0.175554	0.81205	0.909673
0.751	0.175482	0.813068	0.90497
0.75125	0.176426	0.814636	0.921475
0.7515	0.169838	0.813479	0.920441
0.75175	0.169779	0.811941	0.920673
0.752	0.170168	0.808114	0.914276
0.75225	0.169752	0.807717	0.913809
0.7525	0.171365	0.823783	0.918006
0.75275	0.173296	0.818751	0.904369
0.753	0.174335	0.809775	0.895923
0.75325	0.174921	0.810125	0.899837
0.7535	0.175253	0.813264	0.896715
0.75375	0.176393	0.81913	0.901529
0.754	0.1771	0.807229	0.925609
0.75425	0.177895	0.822866	0.934632
0.7545	0.178469	0.817811	0.931941
0.75475	0.178422	0.817519	0.921287
0.755	0.178833	0.819417	0.92148
0.75525	0.180194	0.83083	0.918743
0.7555	0.18077	0.830165	0.913712
0.75575	0.182086	0.817225	0.91383
0.756	0.181675	0.820866	0.927004
0.75625	0.181692	0.811105	0.915146
0.7565	0.181733	0.817456	0.909196
0.75675	0.181931	0.821407	0.916523
0.757	0.181331	0.817643	0.937496
0.75725	0.174273	0.814562	0.900343
0.7575	0.174456	0.815712	0.900052
0.75775	0.174744	0.828358	0.893017
0.758	0.176119	0.823167	0.907525
0.75825	0.175722	0.835506	0.926893
0.7585	0.175096	0.82122	0.935618
0.75875	0.175249	0.804066	0.930092
0.759	0.17501	0.810415	0.924999
0.75925	0.174933	0.823665	0.917366
0.7595	0.17472	0.837979	0.915659
0.75975	0.174086	0.831384	0.918726
0.76	0.173944	0.826301	0.946632
0.76025	0.173643	0.817026	0.910379
0.7605	0.174674	0.813079	0.887671
0.76075	0.175042	0.813083	0.890565
0.761	0.175134	0.813322	0.894099
0.76125	0.175723	0.809957	0.922279
0.7615	0.176056	0.812011	0.90443
0.76175	0.169943	0.815382	0.923275
0.762	0.169935	0.816456	0.927021
0.76225	0.170077	0.814307	0.931679
0.7625	0.170353	0.810476	0.918306
0.76275	0.169842	0.807327	0.916478
0.763	0.171112	0.823196	0.925442
0.76325	0.173401	0.828468	0.897748
0.7635	0.175257	0.810126	0.894441
0.76375	0.175257	0.809201	0.895291
0.764	0.175995	0.814731	0.89438
0.76425	0.175939	0.820287	0.89491
0.7645	0.176075	0.808428	0.931363
0.76475	0.177928	0.826895	0.923304
0.765	0.178672	0.818893	0.937303
0.76525	0.178746	0.818217	0.921705
0.7655	0.179472	0.820206	0.916346
0.76575	0.180847	0.822338	0.915591
0.766	0.180785	0.823819	0.91597
0.76625	0.181865	0.811802	0.918518
0.7665	0.181799	0.819755	0.948495
0.76675	0.181778	0.805335	0.922115
0.767	0.181912	0.808067	0.919348
0.76725	0.181825	0.814706	0.917496
0.7675	0.174828	0.810038	0.929168
0.76775	0.174924	0.807496	0.918427
0.768	0.175012	0.808265	0.912349
0.76825	0.175661	0.821675	0.895095
0.7685	0.17516	0.816271	0.904094
0.76875	0.175061	0.817907	0.923976
0.769	0.175487	0.802644	0.950483
0.76925	0.175618	0.795106	0.923511
0.7695	0.175383	0.802656	0.922032
0.76975	0.175288	0.815628	0.916304
0.77	0.174501	0.836071	0.914681
0.77025	0.1742	0.828099	0.915267
0.7705	0.173864	0.826619	0.931975
0.77075	0.173941	0.812807	0.920977
0.771	0.174987	0.811588	0.88991
0.77125	0.175518	0.809897	0.892223
0.7715	0.1756	0.806637	0.89146
0.77175	0.176124	0.803039	0.913091
0.772	0.170495	0.804257	0.904009
0.77225	0.170368	0.809864	0.914715
0.7725	0.170163	0.814447	0.925564
0.77275	0.170354	0.809436	0.928356
0.773	0.170594	0.806939	0.91902
0.77325	0.170699	0.803725	0.917989
0.7735	0.172069	0.819948	0.912483
0.77375	0.174017	0.822127	0.89902
0.774	0.175971	0.805885	0.896995
0.77425	0.175672	0.8084	0.896307
0.7745	0.175917	0.806743	0.90009
0.77475	0.175674	0.811138	0.896576
0.775	0.17625	0.799791	0.916083
0.77525	0.177225	0.810937	0.928348
0.7755	0.178521	0.811705	0.941352
0.77575	0.178904	0.810043	0.923803
0.776	0.181929	0.82487	0.918601
0.77625	0.182079	0.816548	0.921393
0.7765	0.182365	0.821383	0.917147
0.77675	0.181542	0.807324	0.913491
0.777	0.182057	0.814775	0.923883
0.77725	0.175741	0.802848	0.918231
0.7775	0.175952	0.804457	0.909418
0.77775	0.175903	0.811468	0.911109
0.778	0.17556	0.813414	0.921608
0.77825	0.175758	0.804985	0.926242
0.7785	0.175856	0.805148	0.92531
0.77875	0.175481	0.817187	0.889333
0.779	0.174937	0.80584	0.898836
0.77925	0.175501	0.812747	0.917144
0.7795	0.175984	0.800158	0.947753
0.77975	0.176182	0.793697	0.932013
0.78	0.176035	0.798843	0.924319
0.78025	0.175747	0.810665	0.924473
0.7805	0.174556	0.832557	0.918763
0.78075	0.174204	0.820307	0.917972
0.781	0.17418	0.825619	0.935648
0.78125	0.174341	0.810117	0.949344
0.7815	0.175464	0.806797	0.901025
0.78175	0.175699	0.802388	0.89603
0.782	0.175942	0.801571	0.891964
0.78225	0.176515	0.801847	0.905027
0.7825	0.171162	0.800694	0.905099
0.78275	0.1711	0.808006	0.912795
0.783	0.171023	0.81018	0.925477
0.78325	0.171279	0.805878	0.919793
0.7835	0.17124	0.806009	0.921315
0.78375	0.171645	0.800928	0.914308
0.784	0.172983	0.812704	0.906203
0.78425	0.174953	0.820501	0.894272
0.7845	0.176164	0.802245	0.894972
0.78475	0.176181	0.806635	0.892375
0.785	0.176483	0.809791	0.896711
0.78525	0.177497	0.814215	0.896921
0.7855	0.178863	0.81187	0.908695
0.78575	0.17987	0.8219	0.929357
0.786	0.180267	0.818968	0.931487
0.78625	0.18166	0.814266	0.927967
0.7865	0.182724	0.822808	0.920869
0.78675	0.183594	0.809774	0.923271
0.787	0.18391	0.824137	0.920399
0.78725	0.183275	0.80951	0.91706
0.7875	0.18373	0.816575	0.921925
0.78775	0.183796	0.800158	0.925242
0.788	0.183963	0.804897	0.924919
0.78825	0.183831	0.807953	0.914564
0.7885	0.176522	0.809718	0.922437
0.78875	0.176621	0.803049	0.923849
0.789	0.175772	0.808228	0.913382
0.78925	0.174809	0.816252	0.897652
0.7895	0.175953	0.80743	0.895503
0.78975	0.176072	0.811912	0.909383
0.79	0.176473	0.79567	0.944115
0.79025	0.176736	0.794524	0.932676
0.7905	0.176448	0.801423	0.916161
0.79075	0.175629	0.812672	0.92481
0.791	0.174692	0.836355	0.917281
0.79125	0.174405	0.823802	0.914967
0.7915	0.17465	0.830281	0.923689
0.79175	0.174627	0.80944	0.928317
0.792	0.17578	0.804507	0.9006
0.79225	0.176314	0.802815	0.891034
0.7925	0.176624	0.799151	0.889769
0.79275	0.177148	0.801475	0.901012
0.793	0.177904	0.799886	0.910145
0.79325	0.172264	0.805822	0.909685
0.7935	0.171881	0.810597	0.934489
0.79375	0.172405	0.807057	0.926431
0.794	0.171797	0.80606	0.928369
0.79425	0.173089	0.800365	0.918921
0.7945	0.174779	0.813239	0.914097
0.79475	0.176947	0.818982	0.920873
0.795	0.177565	0.804379	0.90677
0.79525	0.177686	0.806774	0.89882
0.7955	0.177496	0.805264	0.898385
0.79575	0.177763	0.807645	0.900222
0.796	0.178226	0.811224	0.906885
0.79625	0.17935	0.822902	0.936198
0.7965	0.181497	0.81426	0.93484
0.79675	0.182429	0.809394	0.937463
0.797	0.184154	0.815256	0.925479
0.79725	0.18484	0.806562	0.932609
0.7975	0.18467	0.821343	0.925985
0.79775	0.184356	0.806883	0.924174
0.798	0.184502	0.815414	0.92534
0.79825	0.184599	0.799185	0.93521
0.7985	0.184748	0.800666	0.930885
0.79875	0.177245	0.807862	0.921825
0.799	0.176771	0.812071	0.928973
0.79925	0.175978	0.805023	0.933079
0.7995	0.174862	0.806084	0.942184
0.79975	0.175656	0.809125	0.913443
0.8	0.176487	0.807644	0.913253
0.80025	0.17639	0.814408	0.915459
0.8005	0.176781	0.792213	0.938808
0.80075	0.176669	0.789814	0.945717
0.801	0.17639	0.795341	0.934239
0.80125	0.175103	0.804838	0.932577
0.8015	0.174746	0.827796	0.924481
0.80175	0.174471	0.81876	0.921186
0.802	0.174618	0.830989	0.923996
0.80225	0.174644	0.806358	0.941425
0.8025	0.175776	0.80407	0.910166
0.80275	0.176216	0.800974	0.888369
0.803	0.176565	0.79687	0.897863
0.80325	0.177039	0.802462	0.901614
0.8035	0.171774	0.798948	0.914283
0.80375	0.17196	0.803858	0.909973
0.804	0.171637	0.809498	0.911319
0.80425	0.172216	0.806888	0.930921
0.8045	0.171662	0.809541	0.927744
0.80475	0.173084	0.800047	0.920034
0.805	0.174141	0.811864	0.917104
0.80525	0.175979	0.819071	0.93571
0.8055	0.177333	0.803979	0.907891
0.80575	0.17734	0.806498	0.907434
0.806	0.177911	0.809049	0.906008
0.80625	0.178297	0.811246	0.90702
0.8065	0.178627	0.816893	0.91309
0.80675	0.17948	0.817688	0.923347
0.807	0.179491	0.811984	0.940925
0.80725	0.180421	0.809756	0.950512
0.8075	0.183061	0.821495	0.935545
0.80775	0.183703	0.80093	0.93573
0.808	0.183495	0.808117	0.930851
0.80825	0.177438	0.811267	0.925471
0.8085	0.177633	0.811906	0.927042
0.80875	0.177839	0.801166	0.949754
0.809	0.178176	0.799531	0.926196
0.80925	0.178085	0.806884	0.919934
0.8095	0.177604	0.814654	0.92011
0.80975	0.175497	0.806244	0.930827
0.81	0.175545	0.800257	0.933684
0.81025	0.176458	0.806959	0.912531
0.8105	0.177147	0.81352	0.89629
0.81075	0.177317	0.810639	0.907941
0.811	0.177752	0.79242	0.926265
0.81125	0.177599	0.791606	0.946629
0.8115	0.176433	0.795643	0.929925
0.81175	0.175596	0.804832	0.925937
0.812	0.175715	0.821268	0.922862
0.81225	0.175387	0.817756	0.917345
0.8125	0.175559	0.831396	0.916701
0.81275	0.175631	0.807065	0.936838
0.813	0.176915	0.806604	0.923185
0.81325	0.177183	0.802737	0.886545
0.8135	0.177617	0.797947	0.894263
0.81375	0.172519	0.798877	0.895133
0.814	0.172503	0.804026	0.918158
0.81425	0.172643	0.803477	0.904257
0.8145	0.172315	0.808397	0.918899
0.81475	0.172807	0.802917	0.924514
0.815	0.172668	0.805529	0.926321
0.81525	0.174102	0.798454	0.917868
0.8155	0.17491	0.808177	0.915908
0.81575	0.176985	0.817668	0.916707
0.816	0.177939	0.804086	0.90015
0.81625	0.178016	0.80741	0.898657
0.8165	0.178439	0.806852	0.897413
0.81675	0.178586	0.810812	0.899017
0.817	0.179485	0.817103	0.905067
0.81725	0.179913	0.820282	0.909018
0.8175	0.179907	0.815869	0.925898
0.81775	0.183343	0.818626	0.936781
0.818	0.183511	0.825974	0.925213
0.81825	0.184144	0.806484	0.92072
0.8185	0.184043	0.815505	0.922373
0.81875	0.185349	0.815001	0.92124
0.819	0.185365	0.813789	0.917575
0.81925	0.18543	0.803374	0.933293
0.8195	0.185715	0.799355	0.917735
0.81975	0.185292	0.806474	0.917802
0.82	0.182626	0.812513	0.910724
0.82025	0.175922	0.80881	0.920964
0.8205	0.176274	0.80782	0.921428
0.82075	0.177118	0.810168	0.922437
0.821	0.177832	0.817165	0.891517
0.82125	0.177985	0.80904	0.905191
0.8215	0.17842	0.796573	0.918493
0.82175	0.177598	0.796543	0.951591
0.822	0.177	0.795306	0.935583
0.82225	0.176134	0.806052	0.926651
0.8225	0.175899	0.823815	0.923682
0.82275	0.176092	0.818997	0.918538
0.823	0.175963	0.832903	0.915061
0.82325	0.176543	0.812995	0.934055
0.8235	0.177633	0.810406	0.943162
0.82375	0.177839	0.803758	0.8982
0.824	0.172935	0.801788	0.893839
0.82425	0.172555	0.799114	0.895026
0.8245	0.172713	0.805918	0.908358
0.82475	0.172671	0.805789	0.905552
0.825	0.172721	0.811975	0.918789
0.82525	0.172771	0.807015	0.927356
0.8255	0.172958	0.811002	0.925086
0.82575	0.174332	0.801948	0.92132
0.826	0.175116	0.809803	0.916437
0.82625	0.177038	0.820259	0.911286
0.8265	0.177716	0.807039	0.896261
0.82675	0.178091	0.811685	0.897356
0.827	0.178797	0.807536	0.895067
0.82725	0.178952	0.808979	0.901246
0.8275	0.179867	0.815067	0.899365
0.82775	0.180175	0.814347	0.904015
0.828	0.180172	0.817182	0.933936
0.82825	0.181872	0.813414	0.932445
0.8285	0.183653	0.821841	0.93068
0.82875	0.184178	0.806865	0.92197
0.829	0.18424	0.81445	0.929875
0.82925	0.183765	0.808487	0.922036
0.8295	0.183869	0.816058	0.92226
0.82975	0.183987	0.80724	0.933459
0.83	0.186866	0.804809	0.923158
0.83025	0.177881	0.812605	0.929607
0.8305	0.176543	0.817972	0.915227
0.83075	0.176822	0.813214	0.927768
0.831	0.17693	0.812307	0.923546
0.83125	0.178298	0.81696	0.933731
0.8315	0.178865	0.820067	0.905331
0.83175	0.178872	0.812457	0.910299
0.832	0.179006	0.799354	0.919566
0.83225	0.177996	0.802152	0.954713
0.8325	0.177749	0.800682	0.942445
0.83275	0.176991	0.807468	0.934641
0.833	0.176816	0.823905	0.932143
0.83325	0.17717	0.820942	0.925947
0.8335	0.177249	0.834626	0.924338
0.83375	0.177533	0.81822	0.925546
0.834	0.178659	0.80841	0.936891
0.83425	0.173493	0.805723	0.910576
0.8345	0.173307	0.802693	0.895194
0.83475	0.172979	0.801882	0.890323
0.835	0.173122	0.80696	0.904364
0.83525	0.173126	0.806161	0.910862
0.8355	0.173419	0.810414	0.915311
0.83575	0.17342	0.807847	0.931776
0.836	0.174149	0.819153	0.928632
0.83625	0.175242	0.803233	0.931673
0.8365	0.176162	0.810728	0.922581
0.83675	0.178602	0.823483	0.921009
0.837	0.178455	0.815191	0.9097
0.83725	0.178575	0.811542	0.907462
0.8375	0.181377	0.810265	0.907507
0.83775	0.184746	0.808853	0.911111
0.838	0.186027	0.81625	0.906776
0.83825	0.18626	0.811727	0.906054
0.8385	0.187221	0.819067	0.916826
0.83875	0.188106	0.8178	0.932854
0.839	0.18832	0.826778	0.931992
0.83925	0.188828	0.812506	0.921055
0.8395	0.188319	0.820389	0.932144
0.83975	0.188575	0.822922	0.920744
0.84	0.188663	0.814826	0.919069
0.84025	0.188817	0.806992	0.923263
0.8405	0.189159	0.801871	0.926559
0.84075	0.18618	0.808851	0.924489
0.841	0.185912	0.817595	0.914758
0.84125	0.186014	0.812472	0.92542
0.8415	0.18598	0.810243	0.915703
0.84175	0.187115	0.817509	0.948131
0.842	0.186893	0.807912	0.905015
0.84225	0.187207	0.807562	0.900855
0.8425	0.186138	0.793006	0.913414
0.84275	0.185601	0.801356	0.937805
0.843	0.184804	0.798862	0.943615
0.84325	0.184105	0.804952	0.929179
0.8435	0.176855	0.817804	0.933478
0.84375	0.177128	0.818729	0.93107
0.844	0.177033	0.830749	0.91974
0.84425	0.177679	0.821474	0.922945
0.8445	0.179003	0.810305	0.928275
0.84475	0.179368	0.807672	0.914765
0.845	0.180083	0.804934	0.895186
0.84525	0.18098	0.802809	0.900489
0.8455	0.182306	0.807516	0.904216
0.84575	0.183396	0.80634	0.912147
0.846	0.175662	0.809925	0.911055
0.84625	0.175705	0.811377	0.931512
0.8465	0.176332	0.820614	0.931518
0.84675	0.17702	0.808416	0.924272
0.847	0.178061	0.810697	0.918453
0.84725	0.179767	0.826393	0.914244
0.8475	0.180218	0.815498	0.933771
0.84775	0.18145	0.808001	0.899361
0.848	0.18223	0.807074	0.902301
0.84825	0.182999	0.809664	0.905876
0.8485	0.183946	0.817193	0.897995
0.84875	0.183952	0.811763	0.901167
0.849	0.185753	0.823401	0.91377
0.84925	0.185889	0.812009	0.937663
0.8495	0.186153	0.815977	0.940426
0.84975	0.186558	0.80116	0.922864
0.85	0.185902	0.808645	0.924692
0.85025	0.186287	0.809654	0.922533
0.8505	0.188046	0.803964	0.921922
0.85075	0.188273	0.795252	0.920898
0.851	0.187203	0.795305	0.93378
0.85125	0.18531	0.798434	0.917517
0.8515	0.185223	0.806119	0.923113
0.85175	0.177408	0.798882	0.922033
0.852	0.177363	0.796503	0.923898
0.85225	0.178553	0.795667	0.93192
0.8525	0.178718	0.798539	0.917963
0.85275	0.178863	0.800485	0.90219
0.853	0.17827	0.7861	0.912732
0.85325	0.177966	0.793372	0.930066
0.8535	0.177242	0.790685	0.954511
0.85375	0.177013	0.799077	0.934334
0.854	0.176784	0.809043	0.929484
0.85425	0.177271	0.810852	0.926608
0.8545	0.177248	0.826492	0.916623
0.85475	0.17798	0.818351	0.915703
0.855	0.179221	0.803877	0.937924
0.85525	0.179635	0.80122	0.929044
0.8555	0.180314	0.797439	0.887362
0.85575	0.181303	0.799505	0.89032
0.856	0.175044	0.79701	0.894696
0.85625	0.174913	0.798119	0.917347
0.8565	0.17531	0.805654	0.903845
0.85675	0.174983	0.803595	0.917871
0.857	0.175976	0.809074	0.930327
0.85725	0.176694	0.798571	0.926622
0.8575	0.177525	0.800284	0.919039
0.85775	0.178916	0.821553	0.92
0.858	0.180438	0.805723	0.923778
0.85825	0.18057	0.804119	0.905316
0.8585	0.180893	0.804672	0.903284
0.85875	0.181039	0.804391	0.91021
0.859	0.183039	0.812858	0.908018
0.85925	0.18304	0.805575	0.904326
0.8595	0.184865	0.815548	0.916952
0.85975	0.185015	0.80827	0.934004
0.86	0.185279	0.817457	0.929493
0.86025	0.187505	0.808327	0.930105
0.8605	0.187142	0.812515	0.924846
0.86075	0.187231	0.81296	0.922059
0.861	0.187353	0.808038	0.92384
0.86125	0.187593	0.798542	0.922884
0.8615	0.184983	0.799048	0.957844
0.86175	0.184239	0.800214	0.917536
0.862	0.176715	0.806576	0.922935
0.86225	0.177021	0.804745	0.916455
0.8625	0.177423	0.806075	0.92801
0.86275	0.17853	0.798706	0.919457
0.863	0.178675	0.799866	0.927339
0.86325	0.177925	0.805211	0.895557
0.8635	0.177652	0.785722	0.910947
0.86375	0.17751	0.796525	0.926355
0.864	0.176659	0.792612	0.957215
0.86425	0.176309	0.800587	0.945724
0.8645	0.176434	0.819172	0.934117
0.86475	0.176833	0.814233	0.929049
0.865	0.176737	0.828869	0.920792
0.86525	0.177546	0.823547	0.918478
0.8655	0.178705	0.807901	0.938521
0.86575	0.17914	0.80187	0.933752
0.866	0.179713	0.800556	0.896092
0.86625	0.174328	0.801932	0.898688
0.8665	0.174605	0.804959	0.893373
0.86675	0.174439	0.800142	0.913106
0.867	0.174931	0.807393	0.907375
0.86725	0.174792	0.807928	0.925961
0.8675	0.175992	0.811125	0.927254
0.86775	0.176614	0.800317	0.927845
0.868	0.17729	0.802783	0.921512
0.86825	0.178825	0.808557	0.916986
0.8685	0.179552	0.803697	0.91167
0.86875	0.179754	0.800159	0.899729
0.869	0.180029	0.800781	0.898794
0.86925	0.18026	0.800936	0.897141
0.8695	0.181562	0.802852	0.905839
0.86975	0.183658	0.799724	0.902143
0.87	0.184679	0.809939	0.913792
0.87025	0.186612	0.80344	0.919375
0.8705	0.186907	0.811539	0.934725
0.87075	0.187199	0.799537	0.934243
0.871	0.186887	0.805637	0.918745
0.87125	0.186984	0.812556	0.922274
0.8715	0.187129	0.805863	0.927565
0.87175	0.178673	0.801197	0.928894
0.872	0.176997	0.797912	0.938739
0.87225	0.176498	0.802792	0.930103
0.8725	0.177063	0.809421	0.940278
0.87275	0.177125	0.807215	0.925523
0.873	0.177995	0.807185	0.930627
0.87325	0.178703	0.798922	0.918753
0.8735	0.178491	0.801006	0.953703
0.87375	0.178092	0.807201	0.906161
0.874	0.177794	0.784862	0.909022
0.87425	0.177612	0.799295	0.925422
0.8745	0.176858	0.791404	0.952208
0.87475	0.176683	0.799246	0.945538
0.875	0.176853	0.832806	0.938191
0.87525	0.177027	0.81401	0.933077
0.8755	0.177311	0.826168	0.933238
0.87575	0.178678	0.825121	0.927777
0.876	0.179088	0.807273	0.930203
0.87625	0.179767	0.799792	0.931026
0.8765	0.180478	0.796221	0.911623
0.87675	0.17496	0.794242	0.90007
0.877	0.17504	0.800168	0.90008
0.87725	0.175012	0.796723	0.909054
0.8775	0.175502	0.806008	0.91309
0.87775	0.175255	0.808677	0.922074
0.878	0.176304	0.807379	0.933604
0.87825	0.177127	0.798155	0.929575
0.8785	0.177894	0.803572	0.928783
0.87875	0.179147	0.819349	0.923303
0.879	0.179973	0.812568	0.918326
0.87925	0.180836	0.806584	0.911367
0.8795	0.181079	0.806679	0.90638
0.87975	0.181404	0.808125	0.906579
0.88	0.182005	0.814743	0.909777
0.88025	0.184431	0.804119	0.90989
0.8805	0.185413	0.814045	0.91411
0.88075	0.185587	0.812545	0.917537
0.881	0.18613	0.81645	0.945595
0.88125	0.187583	0.810248	0.935255
0.8815	0.187239	0.811049	0.922072
0.88175	0.187356	0.814406	0.922502
0.882	0.187473	0.805292	0.918287
0.88225	0.18507	0.798256	0.916806
0.8825	0.184551	0.79603	0.919593
0.88275	0.184123	0.799088	0.921974
0.883	0.177411	0.806586	0.918367
0.88325	0.177663	0.806998	0.913408
0.8835	0.178617	0.803864	0.919282
0.88375	0.179429	0.792806	0.912272
0.884	0.178219	0.796932	0.955923
0.88425	0.178547	0.803506	0.904043
0.8845	0.178287	0.792402	0.900974
0.88475	0.178117	0.788222	0.918239
0.885	0.17728	0.79489	0.947403
0.88525	0.17689	0.802077	0.943313
0.8855	0.177219	0.83314	0.932712
0.88575	0.177361	0.813834	0.934092
0.886	0.177917	0.824378	0.925976
0.88625	0.179152	0.822069	0.920855
0.8865	0.179594	0.816465	0.921332
0.88675	0.180229	0.802507	0.934682
0.887	0.174673	0.801416	0.919846
0.88725	0.174821	0.805234	0.891751
0.8875	0.174834	0.804646	0.894722
0.88775	0.175188	0.802911	0.899882
0.888	0.175102	0.808454	0.912701
0.88825	0.175537	0.808916	0.912097
0.8885	0.176225	0.809772	0.931984
0.88875	0.177221	0.806226	0.930846
0.889	0.17783	0.805278	0.925817
0.88925	0.179171	0.819201	0.917136
0.8895	0.179989	0.811292	0.914317
0.88975	0.180273	0.804538	0.921408
0.89	0.181046	0.801394	0.902897
0.89025	0.180993	0.804306	0.902288
0.8905	0.181921	0.809099	0.900967
0.89075	0.184535	0.801442	0.905468
0.891	0.185169	0.820939	0.912056
0.89125	0.185399	0.813	0.919843
0.8915	0.18794	0.817555	0.9377
0.89175	0.187383	0.812098	0.940734
0.892	0.187588	0.810582	0.925567
0.89225	0.187733	0.814108	0.933275
0.8925	0.187874	0.807284	0.922316
0.89275	0.185244	0.800579	0.918561
0.893	0.184729	0.7979	0.922371
0.89325	0.184441	0.802001	0.935894
0.8935	0.177763	0.808779	0.917324
0.89375	0.17808	0.810249	0.92238
0.894	0.178989	0.809992	0.915941
0.89425	0.179243	0.802468	0.909005
0.8945	0.178543	0.797314	0.925328
0.89475	0.178925	0.802709	0.91746
0.895	0.178676	0.790433	0.898694
0.89525	0.178132	0.801077	0.913686
0.8955	0.1773	0.789793	0.931009
0.89575	0.17717	0.798247	0.946348
0.896	0.177486	0.825124	0.929757
0.89625	0.177479	0.81432	0.934276
0.8965	0.178219	0.823242	0.924194
0.89675	0.179802	0.821838	0.917892
0.897	0.180037	0.813686	0.916693
0.89725	0.175004	0.799652	0.935813
0.8975	0.174929	0.797919	0.917526
0.89775	0.175152	0.802347	0.887794
0.898	0.174995	0.800498	0.888097
0.89825	0.175374	0.798512	0.894149
0.8985	0.175664	0.802941	0.915219
0.89875	0.175764	0.805304	0.905439
0.899	0.176519	0.808306	0.917983
0.89925	0.177684	0.801732	0.936752
0.8995	0.17846	0.807124	0.926893
0.89975	0.179454	0.823604	0.922016
0.9	0.180438	0.823022	0.922768
0.90025	0.181897	0.807994	0.925339
0.9005	0.18202	0.807167	0.908761
0.90075	0.182097	0.818562	0.907511
0.901	0.184084	0.820723	0.904982
0.90125	0.1857	0.810448	0.910869
0.9015	0.185821	0.826248	0.907466
0.90175	0.186075	0.815062	0.921659
0.902	0.186596	0.8174	0.928907
0.90225	0.186411	0.807281	0.941216
0.9025	0.187717	0.812056	0.93117
0.90275	0.187822	0.810792	0.932555
0.903	0.185331	0.808097	0.929562
0.90325	0.185109	0.799844	0.929623
0.9035	0.178012	0.798065	0.927876
0.90375	0.177658	0.801659	0.95971
0.904	0.178007	0.807491	0.931448
0.90425	0.178457	0.81076	0.926907
0.9045	0.179288	0.809369	0.918864
0.90475	0.17911	0.80125	0.916604
0.905	0.178861	0.800589	0.919699
0.90525	0.179166	0.807419	0.928538
0.9055	0.178968	0.801468	0.899015
0.90575	0.17807	0.799597	0.910897
0.906	0.177639	0.794459	0.924729
0.90625	0.177762	0.800755	0.951612
0.9065	0.178233	0.823985	0.939349
0.90675	0.17838	0.815979	0.934705
0.907	0.178817	0.824187	0.920055
0.90725	0.180311	0.824513	0.914486
0.9075	0.180577	0.822889	0.912521
0.90775	0.1754	0.805508	0.937367
0.908	0.175321	0.804491	0.92078
0.90825	0.175567	0.80574	0.890812
0.9085	0.175524	0.802417	0.892233
0.90875	0.176002	0.8029	0.889836
0.909	0.176201	0.806447	0.907079
0.90925	0.176293	0.810518	0.902776
0.9095	0.177161	0.808831	0.929831
0.90975	0.178237	0.803393	0.932508
0.91	0.179532	0.810526	0.930792
0.91025	0.179739	0.821451	0.926653
0.9105	0.180558	0.816555	0.926585
0.91075	0.180851	0.805702	0.924853
0.911	0.181896	0.806864	0.911075
0.91125	0.182243	0.80835	0.906341
0.9115	0.186055	0.811969	0.904819
0.91175	0.187018	0.804535	0.907555
0.912	0.187143	0.821896	0.908413
0.91225	0.187427	0.811011	0.920067
0.9125	0.187941	0.815904	0.919461
0.91275	0.187422	0.805421	0.937482
0.913	0.187575	0.805719	0.930885
0.91325	0.187649	0.805842	0.92526
0.9135	0.184988	0.802886	0.92401
0.91375	0.184899	0.802379	0.91607
0.914	0.184406	0.794724	0.918397
0.91425	0.184522	0.796097	0.933615
0.9145	0.178562	0.802643	0.918741
0.91475	0.178297	0.807008	0.923134
0.915	0.178983	0.79923	0.919473
0.91525	0.178637	0.80338	0.923898
0.9155	0.178478	0.80094	0.920035
0.91575	0.178821	0.804158	0.957289
0.916	0.178496	0.796496	0.901674
0.91625	0.177655	0.792768	0.907991
0.9165	0.177195	0.790324	0.921138
0.91675	0.177287	0.795407	0.937992
0.917	0.177601	0.818185	0.938557
0.91725	0.177714	0.813319	0.93735
0.9175	0.17847	0.825941	0.926551
0.91775	0.179873	0.828151	0.918195
0.918	0.180145	0.822705	0.915861
0.91825	0.175112	0.811629	0.927676
0.9185	0.175134	0.804453	0.932117
0.91875	0.175424	0.803432	0.910123
0.919	0.17533	0.803352	0.890046
0.91925	0.17607	0.805223	0.891161
0.9195	0.17512	0.807234	0.904272
0.91975	0.176156	0.810295	0.906217
0.92	0.177005	0.806056	0.918097
0.92025	0.178068	0.800298	0.9266
0.9205	0.178829	0.804544	0.927095
0.92075	0.179593	0.815362	0.923433
0.921	0.181242	0.814807	0.923105
0.92125	0.182708	0.800139	0.918982
0.9215	0.182978	0.802578	0.913199
0.92175	0.183428	0.802296	0.907564
0.922	0.185285	0.804449	0.908588
0.92225	0.186732	0.797056	0.911699
0.9225	0.186937	0.807696	0.91222
0.92275	0.187208	0.809065	0.915923
0.923	0.187595	0.811943	0.922868
0.92325	0.187287	0.80906	0.94104
0.9235	0.187394	0.806898	0.933225
0.92375	0.187485	0.804209	0.926138
0.924	0.184599	0.803173	0.934836
0.92425	0.184419	0.796465	0.931476
0.9245	0.184015	0.792779	0.92393
0.92475	0.184285	0.792383	0.935686
0.925	0.1841	0.795557	0.932215
0.92525	0.17827	0.799474	0.923977
0.9255	0.17845	0.797378	0.923279
0.92575	0.17809	0.804926	0.921104
0.926	0.178269	0.797755	0.914526
0.92625	0.178495	0.804234	0.941716
0.9265	0.178126	0.798503	0.906043
0.92675	0.177252	0.787983	0.902284
0.927	0.176915	0.788302	0.913642
0.92725	0.177054	0.794759	0.941186
0.9275	0.177462	0.81431	0.935173
0.92775	0.177514	0.812656	0.933747
0.928	0.178399	0.821445	0.92487
0.92825	0.179512	0.823838	0.92042
0.9285	0.180008	0.820052	0.915249
0.92875	0.174614	0.805042	0.920689
0.929	0.174837	0.79684	0.937405
0.92925	0.175101	0.79321	0.916721
0.9295	0.175208	0.79242	0.887565
0.92975	0.175725	0.793758	0.889481
0.93	0.174899	0.798991	0.899421
0.93025	0.176166	0.804363	0.910434
0.9305	0.176888	0.803933	0.911489
0.93075	0.177501	0.801638	0.927452
0.931	0.178622	0.799687	0.920479
0.93125	0.179367	0.8111	0.922833
0.9315	0.180254	0.814039	0.916949
0.93175	0.180573	0.804626	0.913059
0.932	0.18079	0.807999	0.932194
0.93225	0.181756	0.809333	0.901579
0.9325	0.183848	0.807742	0.902352
0.93275	0.184095	0.79993	0.902061
0.933	0.186491	0.816903	0.902087
0.93325	0.187073	0.808972	0.903973
0.9335	0.187104	0.810781	0.917849
0.93375	0.186777	0.812795	0.930976
0.934	0.186836	0.805459	0.931152
0.93425	0.184208	0.809886	0.916284
0.9345	0.178157	0.806493	0.925373
0.93475	0.178043	0.802781	0.918947
0.935	0.177863	0.797582	0.919288
0.93525	0.178221	0.795892	0.921589
0.9355	0.178276	0.799966	0.931005
0.93575	0.178912	0.807757	0.91985
0.936	0.178967	0.798593	0.921867
0.93625	0.178608	0.805589	0.922456
0.9365	0.178858	0.799165	0.911482
0.93675	0.1787	0.805531	0.931169
0.937	0.178369	0.803697	0.913979
0.93725	0.177713	0.788726	0.902733
0.9375	0.177414	0.790407	0.916849
0.93775	0.177794	0.79638	0.939728
0.938	0.178282	0.814727	0.93913
0.93825	0.178401	0.812959	0.930197
0.9385	0.179233	0.820165	0.934158
0.93875	0.175505	0.824219	0.921778
0.939	0.175166	0.818334	0.917151
0.93925	0.174889	0.813744	0.918416
0.9395	0.175069	0.799079	0.9373
0.93975	0.17534	0.797269	0.911352
0.94	0.175523	0.797304	0.890152
0.94025	0.175231	0.796921	0.887493
0.9405	0.175096	0.801446	0.896884
0.94075	0.176753	0.806217	0.910105
0.941	0.177553	0.809345	0.907182
0.94125	0.177943	0.802013	0.927218
0.9415	0.178977	0.803253	0.919369
0.94175	0.180952	0.813363	0.920746
0.942	0.181845	0.81568	0.915259
0.94225	0.182231	0.803796	0.913663
0.9425	0.182109	0.806099	0.923809
0.94275	0.18367	0.80499	0.901307
0.943	0.184511	0.80469	0.900938
0.94325	0.185644	0.82441	0.908217
0.9435	0.187069	0.830349	0.906402
0.94375	0.187596	0.819803	0.905204
0.944	0.187103	0.820635	0.91828
0.94425	0.18729	0.820637	0.923078
0.9445	0.187385	0.809277	0.951404
0.94475	0.184699	0.814524	0.923538
0.945	0.184499	0.813037	0.925027
0.94525	0.1843	0.806633	0.922307
0.9455	0.184007	0.805582	0.918871
0.94575	0.178454	0.805479	0.919901
0.946	0.178725	0.810523	0.942651
0.94625	0.179263	0.818679	0.91838
0.9465	0.17887	0.814016	0.919535
0.94675	0.178919	0.823132	0.922859
0.947	0.179221	0.815879	0.913078
0.94725	0.179099	0.812275	0.918075
0.9475	0.178471	0.810993	0.933716
0.94775	0.177722	0.796611	0.898159
0.948	0.177802	0.797484	0.911758
0.94825	0.178243	0.801414	0.929845
0.9485	0.178505	0.816523	0.94706
0.94875	0.17891	0.823115	0.935174
0.949	0.179587	0.827348	0.937085
0.94925	0.175452	0.831786	0.923867
0.9495	0.17524	0.827131	0.918894
0.94975	0.175012	0.819259	0.918336
0.95	0.175245	0.807039	0.932303
0.95025	0.175419	0.806963	0.916207
0.9505	0.175588	0.803842	0.890715
0.95075	0.175366	0.804577	0.897601
0.951	0.175526	0.810175	0.894528
0.95125	0.176857	0.813252	0.914947
0.9515	0.177749	0.814853	0.90788
0.95175	0.177997	0.811394	0.918474
0.952	0.179118	0.808204	0.925754
0.95225	0.180533	0.815223	0.931567
0.9525	0.180937	0.821953	0.919937
0.95275	0.181218	0.80863	0.917611
0.953	0.181061	0.813817	0.916511
0.95325	0.183357	0.808036	0.902814
0.9535	0.185163	0.808995	0.904183
0.95375	0.185252	0.815588	0.902065
0.954	0.186718	0.821025	0.911234
0.95425	0.1873	0.812909	0.906495
0.9545	0.187114	0.813876	0.916803
0.95475	0.186914	0.813356	0.91369
0.955	0.187016	0.804102	0.934928
0.95525	0.184056	0.813418	0.922657
0.9555	0.183906	0.813547	0.922521
0.95575	0.178025	0.805252	0.925926
0.956	0.177683	0.804834	0.924481
0.95625	0.178387	0.802911	0.924236
0.9565	0.17872	0.807765	0.945802
0.95675	0.178757	0.81594	0.92407
0.957	0.178734	0.810418	0.919058
0.95725	0.17882	0.819662	0.921909
0.9575	0.179198	0.812876	0.919315
0.95775	0.178868	0.808719	0.91101
0.958	0.17823	0.807017	0.957012
0.95825	0.177638	0.790612	0.900335
0.9585	0.17773	0.797232	0.908392
0.95875	0.1782	0.799485	0.925296
0.959	0.178082	0.812732	0.941332
0.95925	0.178846	0.816698	0.940285
0.9595	0.179447	0.82103	0.93933
0.95975	0.175504	0.825141	0.928068
0.96	0.175277	0.82094	0.922327
0.96025	0.175243	0.818261	0.91936
0.9605	0.175508	0.801056	0.929659
0.96075	0.175619	0.801369	0.922433
0.961	0.175981	0.807821	0.908893
0.96125	0.175868	0.801542	0.892631
0.9615	0.176388	0.804796	0.891169
0.96175	0.177261	0.81316	0.906529
0.962	0.177763	0.809227	0.905032
0.96225	0.17905	0.809691	0.920649
0.9625	0.179284	0.804182	0.926003
0.96275	0.180817	0.8145	0.92298
0.963	0.181125	0.824277	0.917846
0.96325	0.181363	0.811689	0.915681
0.9635	0.181737	0.816594	0.914015
0.96375	0.185559	0.812843	0.906417
0.964	0.186963	0.814826	0.900076
0.96425	0.187528	0.821264	0.900856
0.9645	0.18777	0.824852	0.907419
0.96475	0.188347	0.818343	0.908899
0.965	0.188161	0.820855	0.916622
0.96525	0.187928	0.815408	0.915876
0.9655	0.186763	0.80785	0.944013
0.96575	0.185239	0.819483	0.931897
0.966	0.185121	0.820206	0.924389
0.96625	0.184781	0.811813	0.926942
0.9665	0.184975	0.809258	0.917741
0.96675	0.178574	0.809211	0.91715
0.967	0.178558	0.812519	0.924487
0.96725	0.178756	0.821713	0.920919
0.9675	0.179144	0.816601	0.921155
0.96775	0.179033	0.826047	0.917428
0.968	0.179429	0.821967	0.926519
0.96825	0.179104	0.820875	0.907223
0.9685	0.178376	0.831773	0.951355
0.96875	0.17786	0.79615	0.900386
0.969	0.177983	0.8022	0.90161
0.96925	0.178462	0.803184	0.916153
0.9695	0.178567	0.817059	0.939628
0.96975	0.179474	0.830697	0.931249
0.97	0.180936	0.825583	0.934722
0.97025	0.181016	0.832507	0.928576
0.9705	0.175752	0.829676	0.921609
0.97075	0.175729	0.825558	0.916996
0.971	0.176018	0.808856	0.920276
0.97125	0.175894	0.80782	0.930258
0.9715	0.176193	0.809015	0.912092
0.97175	0.176292	0.811235	0.892075
0.972	0.176764	0.810852	0.896666
0.97225	0.177657	0.815465	0.898909
0.9725	0.178356	0.815336	0.903994
0.97275	0.179865	0.81748	0.91015
0.973	0.18057	0.813222	0.923358
0.97325	0.181446	0.818534	0.92285
0.9735	0.182871	0.829019	0.919918
0.97375	0.182711	0.815555	0.914838
0.974	0.182907	0.814525	0.915142
0.97425	0.185189	0.811258	0.912077
0.9745	0.186414	0.812455	0.90436
0.97475	0.186483	0.819292	0.899259
0.975	0.186741	0.822151	0.901943
0.97525	0.187307	0.816443	0.904911
0.9755	0.188372	0.816837	0.912387
0.97575	0.188795	0.810457	0.91742
0.976	0.186207	0.803827	0.927086
0.97625	0.186054	0.818565	0.937259
0.9765	0.185876	0.817558	0.925938
0.97675	0.18565	0.806106	0.930512
0.977	0.179286	0.804708	0.924469
0.97725	0.179246	0.805504	0.921176
0.9775	0.17883	0.808119	0.927768
0.97775	0.178908	0.816189	0.936202
0.978	0.179583	0.813308	0.925389
0.97825	0.179804	0.820917	0.931275
0.9785	0.180099	0.816451	0.925146
0.97875	0.179828	0.808201	0.906145
0.979	0.179043	0.815075	0.929548
0.97925	0.178718	0.793965	0.910379
0.9795	0.178896	0.800555	0.896308
0.97975	0.179359	0.802134	0.909551
0.98	0.179611	0.813227	0.936988
0.98025	0.180452	0.824953	0.92864
0.9805	0.181998	0.824867	0.928201
0.98075	0.182415	0.825706	0.925755
0.981	0.17653	0.825659	0.921022
0.98125	0.176539	0.819195	0.912534
0.9815	0.176888	0.805806	0.914514
0.98175	0.176782	0.803761	0.934543
0.982	0.177258	0.798105	0.908864
0.98225	0.176793	0.803768	0.883461
0.9825	0.177871	0.802973	0.883773
0.98275	0.178748	0.809824	0.893892
0.983	0.179431	0.806109	0.899026
0.98325	0.180012	0.811191	0.90387
0.9835	0.181393	0.807557	0.926148
0.98375	0.182183	0.809023	0.918532
0.984	0.182513	0.821891	0.921661
0.98425	0.183681	0.814498	0.916191
0.9845	0.185338	0.810896	0.917745
0.98475	0.188172	0.810737	0.924783
0.985	0.188395	0.808201	0.90308
0.98525	0.188559	0.815693	0.898895
0.9855	0.188765	0.818161	0.901652
0.98575	0.189279	0.817462	0.907736
0.986	0.188937	0.810777	0.909299
0.98625	0.188979	0.813743	0.919949
0.9865	0.186248	0.800932	0.918549
0.98675	0.186028	0.817095	0.943412
0.987	0.185968	0.818313	0.922954
0.98725	0.185489	0.806636	0.928681
0.9875	0.17942	0.800413	0.921841
0.98775	0.178936	0.800711	0.919076
0.988	0.178478	0.804732	0.919516
0.98825	0.179419	0.811863	0.938083
0.9885	0.179509	0.80959	0.922271
0.98875	0.179466	0.817492	0.922731
0.989	0.179756	0.811451	0.92869
0.98925	0.179293	0.803562	0.910045
0.9895	0.178623	0.812001	0.918377
0.98975	0.178353	0.789586	0.938501
0.99	0.178574	0.796462	0.901233
0.99025	0.179124	0.796303	0.913164
0.9905	0.179429	0.808579	0.929022
0.99075	0.1803	0.821716	0.947325
0.991	0.181746	0.817594	0.933237
0.99125	0.182204	0.819393	0.940879
0.9915	0.182844	0.820526	0.924343
0.99175	0.177271	0.821218	0.91935
0.992	0.177543	0.80683	0.918945
0.99225	0.17768	0.803233	0.940724
0.9925	0.177668	0.79849	0.917065
0.99275	0.177208	0.805697	0.892704
0.993	0.17821	0.802005	0.890967
0.99325	0.179122	0.806413	0.895178
0.9935	0.179864	0.805981	0.91206
0.99375	0.180982	0.809005	0.907844
0.994	0.181836	0.80618	0.927981
0.99425	0.182745	0.806088	0.928261
0.9945	0.183147	0.82058	0.921732
0.99475	0.182812	0.810374	0.919672
0.995	0.186668	0.801537	0.915716
0.99525	0.188123	0.800034	0.919293
0.9955	0.188238	0.80404	0.903358
0.99575	0.188472	0.812551	0.902213
0.996	0.189309	0.814654	0.902855
0.99625	0.190161	0.812551	0.901327
0.9965	0.189766	0.807986	0.902127
0.99675	0.189881	0.809371	0.920182
0.997	0.187052	0.791869	0.913144
0.99725	0.186879	0.813512	0.936286
0.9975	0.186876	0.811158	0.92276
0.99775	0.186581	0.79824	0.922624
0.998	0.186864	0.799834	0.920924
0.99825	0.179336	0.797409	0.918891
0.9985	0.179652	0.800987	0.917301
0.99875	0.179741	0.806774	0.94488
0.999	0.179894	0.805885	0.922012
0.99925	0.180218	0.811081	0.920036
0.9995	0.180119	0.803443	0.921645
0.99975	0.179816	0.804116	0.913966


==> SpuriousCurrentsDecayTrimmed.csv <==
time	max_FD	max_TR	max_LSQR	avg_FD	avg_TR	avg_LSQR
900	0.0073893125	0.0037030208	0.0028860937	9.09E-005	3.02E-005	1.57E-005
1900	0.0045617396	0.0013636875	0.0014347396	5.56E-005	1.33E-005	1.15E-005
2900	0.0027095104	0.0009317406	0.0008527458	3.05E-005	1.50E-005	1.10E-005
3900	0.0016536562	0.000795225	0.0006533771	1.72E-005	1.35E-005	9.30E-006
4900	0.0011744167	0.0006690438	0.0005288042	1.01E-005	1.14E-005	7.47E-006
5900	0.0009973458	0.0005247573	0.0004098521	6.33E-006	9.36E-006	5.92E-006
6900	0.0009097427	0.0004233406	0.0003092844	4.24E-006	7.62E-006	4.67E-006
7900	0.0008815083	0.0003593354	0.0002305688	3.04E-006	6.12E-006	3.70E-006
8900	0.0008612104	0.0003044125	0.0001716698	2.31E-006	4.96E-006	2.94E-006
9900	0.0008457406	0.0002571458	0.0001284854	1.85E-006	4.04E-006	2.35E-006
10900	0.0008332323	0.0002154625	9.77E-005	1.53E-006	3.32E-006	1.88E-006
11900	0.0008225792	0.0001811396	7.56E-005	1.31E-006	2.73E-006	1.51E-006
12900	0.0008131313	0.0001515552	6.26E-005	1.16E-006	2.25E-006	1.22E-006
13900	0.0008045	0.0001264375	5.26E-005	1.04E-006	1.86E-006	9.90E-007
14900	0.0007964563	0.0001052083	4.42E-005	9.56E-007	1.54E-006	8.04E-007
15900	0.0007888604	8.73E-005	3.71E-005	9.15E-007	1.28E-006	6.54E-007
16900	0.000781625	7.23E-005	3.10E-005	9.33E-007	1.07E-006	5.33E-007
17900	0.0007746927	5.98E-005	2.59E-005	9.61E-007	8.90E-007	4.35E-007
18900	0.0007698677	4.94E-005	2.15E-005	9.91E-007	7.43E-007	3.56E-007
19900	0.0007655552	4.07E-005	1.79E-005	1.02E-006	6.22E-007	2.92E-007
20900	0.0007612094	3.34E-005	1.48E-005	1.05E-006	5.22E-007	2.39E-007
21900	0.0007568406	2.74E-005	1.22E-005	1.07E-006	4.38E-007	1.96E-007
22900	0.000752449	2.25E-005	1.01E-005	1.09E-006	3.69E-007	1.61E-007
23900	0.0007480417	1.84E-005	8.31E-006	1.11E-006	3.12E-007	1.32E-007
24900	0.0007436219	1.50E-005	6.83E-006	1.13E-006	2.64E-007	1.09E-007
25900	0.0007391969	1.29E-005	5.61E-006	1.15E-006	2.24E-007	8.99E-008
26900	0.0007347698	1.18E-005	4.60E-006	1.17E-006	1.91E-007	7.42E-008
27900	0.0007303448	1.07E-005	3.77E-006	1.19E-006	1.63E-007	6.14E-008
28900	0.000725924	1.01E-005	3.08E-006	1.20E-006	1.40E-007	5.08E-008
29900	0.0007215115	9.61E-006	2.52E-006	1.22E-006	1.21E-007	4.21E-008
30900	0.0007171083	9.10E-006	2.06E-006	1.23E-006	1.04E-007	3.49E-008
31900	0.0007127177	8.59E-006	1.68E-006	1.24E-006	9.07E-008	2.91E-008
32900	0.0007083417	8.11E-006	1.37E-006	1.26E-006	7.91E-008	2.42E-008
33900	0.0007039802	7.64E-006	1.11E-006	1.27E-006	6.92E-008	2.02E-008
34900	0.0006996354	7.19E-006	9.07E-007	1.28E-006	6.09E-008	1.69E-008
35900	0.0006953094	6.76E-006	7.40E-007	1.29E-006	5.38E-008	1.42E-008
36900	0.0006910031	6.35E-006	6.48E-007	1.31E-006	4.77E-008	1.19E-008
37900	0.0006867167	5.96E-006	5.69E-007	1.32E-006	4.25E-008	1.00E-008
38900	0.0006824521	5.59E-006	5.00E-007	1.33E-006	3.80E-008	8.46E-009
39900	0.0006782094	5.25E-006	4.41E-007	1.34E-006	3.42E-008	7.16E-009
40900	0.0006739906	4.92E-006	3.91E-007	1.35E-006	3.09E-008	6.07E-009
41900	0.0006697948	4.61E-006	3.57E-007	1.36E-006	2.80E-008	5.17E-009
42900	0.000665624	4.32E-006	3.26E-007	1.37E-006	2.55E-008	4.41E-009
43900	0.0006614792	4.05E-006	2.97E-007	1.38E-006	2.33E-008	3.77E-009
44900	0.0006573594	3.79E-006	2.70E-007	1.39E-006	2.14E-008	3.24E-009
45900	0.0006532667	3.55E-006	2.45E-007	1.40E-006	1.96E-008	2.79E-009
46900	0.000649201	3.32E-006	2.22E-007	1.41E-006	1.81E-008	2.41E-009
47900	0.0006451625	3.11E-006	2.02E-007	1.42E-006	1.67E-008	2.09E-009
48900	0.0006411531	2.91E-006	1.83E-007	1.43E-006	1.54E-008	1.81E-009
49900	0.0006371708	2.73E-006	1.66E-007	1.44E-006	1.42E-008	1.58E-009
50900	0.0006332188	2.55E-006	1.50E-007	1.45E-006	1.32E-008	1.38E-009
51900	0.0006292948	2.39E-006	1.36E-007	1.46E-006	1.22E-008	1.21E-009
52900	0.0006254	2.23E-006	1.23E-007	1.47E-006	1.14E-008	1.07E-009
53900	0.0006215365	2.09E-006	1.11E-007	1.48E-006	1.06E-008	9.45E-010
54900	0.000617701	1.96E-006	1.01E-007	1.49E-006	9.82E-009	8.38E-010
55900	0.0006138969	1.83E-006	9.09E-008	1.49E-006	9.14E-009	7.45E-010
56900	0.0006101229	1.71E-006	8.22E-008	1.50E-006	8.51E-009	6.65E-010
57900	0.0006063802	1.60E-006	7.44E-008	1.51E-006	7.93E-009	5.95E-010
58900	0.0006026667	1.50E-006	6.73E-008	1.52E-006	7.39E-009	5.35E-010
59900	0.0005989854	1.40E-006	6.09E-008	1.53E-006	6.89E-009	4.82E-010
60900	0.0005953333	1.31E-006	5.51E-008	1.54E-006	6.42E-009	4.36E-010
61900	0.0005917135	1.23E-006	4.99E-008	1.54E-006	5.99E-009	3.96E-010
62900	0.0005881229	1.15E-006	4.51E-008	1.55E-006	5.59E-009	3.60E-010
63900	0.0005851458	1.07E-006	4.09E-008	1.56E-006	5.22E-009	3.29E-010
64900	0.0005823448	1.00E-006	3.70E-008	1.57E-006	4.87E-009	3.01E-010
65900	0.0005795729	9.40E-007	3.36E-008	1.57E-006	4.55E-009	2.76E-010
66900	0.0005768292	8.80E-007	3.04E-008	1.58E-006	4.25E-009	2.55E-010
67900	0.0005741135	8.23E-007	2.76E-008	1.59E-006	3.97E-009	2.35E-010
68900	0.000571425	7.70E-007	2.51E-008	1.60E-006	3.71E-009	2.18E-010
69900	0.0005687625	7.20E-007	2.28E-008	1.60E-006	3.46E-009	2.02E-010
70900	0.000566126	6.74E-007	2.07E-008	1.61E-006	3.24E-009	1.88E-010
71900	0.0005635146	6.30E-007	1.88E-008	1.62E-006	3.02E-009	1.76E-010
72900	0.0005609271	5.90E-007	1.71E-008	1.62E-006	2.83E-009	1.65E-010
73900	0.0005583635	5.52E-007	1.56E-008	1.63E-006	2.64E-009	1.54E-010
74900	0.0005558229	5.16E-007	1.42E-008	1.64E-006	2.47E-009	1.45E-010
75900	0.0005533063	4.83E-007	1.29E-008	1.64E-006	2.31E-009	1.37E-010
76900	0.0005508104	4.52E-007	1.18E-008	1.65E-006	2.16E-009	1.29E-010
77900	0.0005483375	4.23E-007	1.08E-008	1.66E-006	2.02E-009	1.22E-010
78900	0.0005458844	3.95E-007	9.85E-009	1.66E-006	1.89E-009	1.16E-010
79900	0.0005434531	3.70E-007	9.02E-009	1.67E-006	1.76E-009	1.10E-010
80900	0.0005410417	3.46E-007	8.26E-009	1.67E-006	1.65E-009	1.04E-010
81900	0.000538651	3.24E-007	7.57E-009	1.68E-006	1.54E-009	9.93E-011
82900	0.0005362792	3.03E-007	6.94E-009	1.69E-006	1.44E-009	9.46E-011
83900	0.000533926	2.84E-007	6.38E-009	1.69E-006	1.35E-009	9.03E-011
84900	0.0005315917	2.65E-007	5.87E-009	1.70E-006	1.26E-009	8.62E-011
85900	0.000529276	2.48E-007	5.40E-009	1.70E-006	1.18E-009	8.23E-011
86900	0.0005269781	2.32E-007	4.98E-009	1.71E-006	1.10E-009	7.87E-011
87900	0.000524699	2.17E-007	4.59E-009	1.72E-006	1.03E-009	7.54E-011
88900	0.0005224354	2.03E-007	4.24E-009	1.72E-006	9.66E-010	7.22E-011
89900	0.0005201896	1.90E-007	3.92E-009	1.73E-006	9.03E-010	6.92E-011
90900	0.0005179604	1.78E-007	3.63E-009	1.73E-006	8.45E-010	6.63E-011
91900	0.0005157469	1.67E-007	3.36E-009	1.74E-006	7.91E-010	6.36E-011
92900	0.00051355	1.56E-007	3.12E-009	1.74E-006	7.40E-010	6.11E-011
93900	0.0005113688	1.46E-007	2.90E-009	1.75E-006	6.93E-010	5.86E-011
94900	0.0005092031	1.37E-007	2.70E-009	1.75E-006	6.48E-010	5.63E-011
95900	0.0005070531	1.28E-007	2.51E-009	1.76E-006	6.07E-010	5.40E-011
96900	0.0005049177	1.20E-007	2.34E-009	1.76E-006	5.68E-010	5.19E-011
97900	0.0005027969	1.12E-007	2.19E-009	1.77E-006	5.32E-010	4.99E-011
98900	0.0005006906	1.05E-007	2.04E-009	1.77E-006	4.98E-010	4.79E-011
99900	0.0004985979	9.82E-008	1.91E-009	1.78E-006	4.66E-010	4.60E-011
100900	0.0004965208	9.20E-008	1.79E-009	1.78E-006	4.37E-010	4.43E-011
101900	0.0004944563	8.61E-008	1.68E-009	1.78E-006	4.09E-010	4.27E-011
102900	0.0004924052	8.06E-008	1.58E-009	1.79E-006	3.83E-010	4.10E-011
103900	0.0004903688	7.55E-008	1.48E-009	1.79E-006	3.59E-010	3.93E-011
104900	0.0004883448	7.07E-008	1.39E-009	1.80E-006	3.36E-010	3.77E-011
105900	0.0004863333	6.62E-008	1.31E-009	1.80E-006	3.15E-010	3.63E-011
106900	0.0004843354	6.19E-008	1.24E-009	1.81E-006	2.95E-010	3.50E-011
107900	0.00048235	5.80E-008	1.17E-009	1.81E-006	2.77E-010	3.38E-011
108900	0.000480376	5.43E-008	1.10E-009	1.81E-006	2.60E-010	3.25E-011
109900	0.0004784156	5.09E-008	1.04E-009	1.82E-006	2.44E-010	3.14E-011
110900	0.0004764667	4.76E-008	9.87E-010	1.82E-006	2.28E-010	3.02E-011
111900	0.0004745302	4.46E-008	9.35E-010	1.82E-006	2.14E-010	2.90E-011
112900	0.0004726052	4.18E-008	8.86E-010	1.83E-006	2.01E-010	2.79E-011
113900	0.0004706917	3.92E-008	8.40E-010	1.83E-006	1.89E-010	2.68E-011
114900	0.0004687906	3.67E-008	7.97E-010	1.84E-006	1.77E-010	2.57E-011
115900	0.0004669	3.44E-008	7.57E-010	1.84E-006	1.66E-010	2.47E-011
116900	0.0004650208	3.22E-008	7.19E-010	1.84E-006	1.56E-010	2.37E-011
117900	0.0004631531	3.02E-008	6.84E-010	1.85E-006	1.47E-010	2.28E-011
118900	0.0004612958	2.83E-008	6.51E-010	1.85E-006	1.38E-010	2.20E-011
119900	0.00045945	2.65E-008	6.21E-010	1.85E-006	1.30E-010	2.11E-011
120900	0.0004576146	2.48E-008	5.91E-010	1.86E-006	1.22E-010	2.04E-011
121900	0.0004557896	2.33E-008	5.64E-010	1.86E-006	1.15E-010	1.97E-011
122900	0.000453975	2.18E-008	5.39E-010	1.86E-006	1.08E-010	1.91E-011
123900	0.0004521708	2.05E-008	5.15E-010	1.87E-006	1.02E-010	1.85E-011
124900	0.0004503771	1.92E-008	4.93E-010	1.87E-006	9.58E-011	1.79E-011
125900	0.0004485938	1.80E-008	4.71E-010	1.87E-006	9.03E-011	1.74E-011
126900	0.0004468198	1.69E-008	4.52E-010	1.87E-006	8.52E-011	1.68E-011
127900	0.0004450563	1.58E-008	4.32E-010	1.88E-006	8.04E-011	1.64E-011
128900	0.0004433031	1.48E-008	4.16E-010	1.88E-006	7.58E-011	1.60E-011
129900	0.0004415594	1.39E-008	3.98E-010	1.88E-006	7.16E-011	1.56E-011
130900	0.000439825	1.30E-008	3.84E-010	1.89E-006	6.77E-011	1.52E-011
131900	0.0004381	1.22E-008	3.69E-010	1.89E-006	6.40E-011	1.48E-011
132900	0.0004363854	1.15E-008	3.55E-010	1.89E-006	6.05E-011	1.44E-011
133900	0.0004346792	1.08E-008	3.42E-010	1.89E-006	5.73E-011	1.41E-011
134900	0.0004329823	1.01E-008	3.28E-010	1.90E-006	5.42E-011	1.37E-011
135900	0.0004312958	9.50E-009	3.17E-010	1.90E-006	5.14E-011	1.34E-011
136900	0.0004296177	8.92E-009	3.06E-010	1.90E-006	4.87E-011	1.32E-011
137900	0.000427949	8.37E-009	2.94E-010	1.90E-006	4.62E-011	1.29E-011
138900	0.0004262885	7.86E-009	2.85E-010	1.91E-006	4.39E-011	1.26E-011
139900	0.0004246375	7.39E-009	2.76E-010	1.91E-006	4.17E-011	1.24E-011
140900	0.0004229948	6.94E-009	2.66E-010	1.91E-006	3.96E-011	1.22E-011
141900	0.0004213615	6.52E-009	2.58E-010	1.91E-006	3.76E-011	1.20E-011
142900	0.0004197375	6.13E-009	2.49E-010	1.91E-006	3.58E-011	1.18E-011
143900	0.0004181208	5.76E-009	2.42E-010	1.92E-006	3.41E-011	1.16E-011
144900	0.0004165135	5.41E-009	2.39E-010	1.92E-006	3.25E-011	1.14E-011
145900	0.0004149146	5.09E-009	2.35E-010	1.92E-006	3.10E-011	1.12E-011
146900	0.000413324	4.79E-009	2.32E-010	1.92E-006	2.96E-011	1.10E-011
147900	0.0004117417	4.50E-009	2.29E-010	1.93E-006	2.83E-011	1.09E-011
148900	0.0004101677	4.24E-009	2.26E-010	1.93E-006	2.71E-011	1.08E-011
149900	0.0004086031	3.99E-009	2.23E-010	1.93E-006	2.60E-011	1.07E-011
150900	0.0004070458	3.75E-009	2.20E-010	1.93E-006	2.49E-011	1.05E-011
151900	0.0004054958	3.53E-009	2.17E-010	1.93E-006	2.39E-011	1.04E-011
152900	0.0004039552	3.33E-009	2.15E-010	1.93E-006	2.30E-011	1.03E-011
153900	0.0004024219	3.13E-009	2.12E-010	1.94E-006	2.21E-011	1.02E-011
154900	0.0004008969	2.95E-009	2.10E-010	1.94E-006	2.13E-011	1.02E-011
155900	0.0003993792	2.78E-009	2.07E-010	1.94E-006	2.05E-011	1.01E-011
156900	0.0003978708	2.62E-009	2.05E-010	1.94E-006	1.97E-011	1.00E-011
157900	0.0003963688	2.47E-009	2.03E-010	1.94E-006	1.91E-011	9.97E-012
158900	0.000394875	2.33E-009	2.01E-010	1.94E-006	1.85E-011	9.92E-012
159900	0.0003933896	2.20E-009	1.99E-010	1.95E-006	1.78E-011	9.88E-012
160900	0.0003919104	2.08E-009	1.98E-010	1.95E-006	1.73E-011	9.84E-012
161900	0.0003904396	1.96E-009	1.96E-010	1.95E-006	1.69E-011	9.80E-012
162900	0.0003889771	1.85E-009	1.94E-010	1.95E-006	1.63E-011	9.77E-012
163900	0.0003875208	1.75E-009	1.93E-010	1.95E-006	1.57E-011	9.75E-012
164900	0.0003860729	1.65E-009	1.91E-010	1.95E-006	1.54E-011	9.72E-012
165900	0.0003846323	1.56E-009	1.90E-010	1.96E-006	1.50E-011	9.70E-012
166900	0.000383199	1.48E-009	1.88E-010	1.96E-006	1.47E-011	9.67E-012
167900	0.0003817729	1.40E-009	1.87E-010	1.96E-006	1.43E-011	9.66E-012
168900	0.0009313375	1.32E-009	1.86E-010	4.13E-006	1.38E-011	9.65E-012
169900	0.0006540896	1.25E-009	1.84E-010	3.65E-006	1.34E-011	9.64E-012
170900	0.0004623365	1.19E-009	1.83E-010	1.78E-006	1.31E-011	9.63E-012
171900	0.0003900594	1.13E-009	1.82E-010	9.57E-007	1.29E-011	9.62E-012
172900	0.0003795802	1.07E-009	1.81E-010	8.57E-007	1.27E-011	9.61E-012
173900	0.0003729302	1.01E-009	1.80E-010	1.02E-006	1.25E-011	9.61E-012
174900	0.0003682156	9.61E-010	1.79E-010	1.13E-006	1.22E-011	9.61E-012
175900	0.0003645323	9.12E-010	1.78E-010	1.19E-006	1.19E-011	9.61E-012
176900	0.0003614354	8.66E-010	1.77E-010	1.23E-006	1.15E-011	9.61E-012
177900	0.0003587125	8.23E-010	1.76E-010	1.25E-006	1.11E-011	9.61E-012
178900	0.0003562646	7.83E-010	1.75E-010	1.27E-006	1.09E-011	9.61E-012
179900	0.0003540396	7.45E-010	1.75E-010	1.29E-006	1.07E-011	9.61E-012
180900	0.0003520104	7.09E-010	1.74E-010	1.31E-006	1.06E-011	9.62E-012
181900	0.0003501552	6.76E-010	1.73E-010	1.33E-006	1.05E-011	9.62E-012
182900	0.0003484594	6.44E-010	1.72E-010	1.34E-006	1.04E-011	9.63E-012
183900	0.0003469073	6.14E-010	1.71E-010	1.36E-006	1.03E-011	9.64E-012
184900	0.0003454865	5.86E-010	1.71E-010	1.37E-006	1.02E-011	9.64E-012
185900	0.0003441844	5.60E-010	1.70E-010	1.39E-006	1.01E-011	9.65E-012
186900	0.0003429885	5.35E-010	1.69E-010	1.41E-006	1.01E-011	9.65E-012
187900	0.0003418875	5.12E-010	1.69E-010	1.42E-006	1.00E-011	9.66E-012
188900	0.0003408698	4.89E-010	1.68E-010	1.43E-006	9.86E-012	9.67E-012
189900	0.0003399271	4.69E-010	1.68E-010	1.45E-006	9.70E-012	9.68E-012
190900	0.000339049	4.49E-010	1.67E-010	1.46E-006	9.53E-012	9.69E-012
191900	0.0003382292	4.30E-010	1.66E-010	1.48E-006	9.33E-012	9.70E-012
192900	0.0003374573	4.12E-010	1.66E-010	1.49E-006	9.12E-012	9.71E-012
193900	0.0003367292	3.95E-010	1.65E-010	1.50E-006	8.91E-012	9.72E-012
194900	0.0003360385	3.79E-010	1.65E-010	1.51E-006	8.69E-012	9.72E-012
195900	0.0003353781	3.63E-010	1.64E-010	1.53E-006	8.45E-012	9.73E-012
196900	0.0003347448	3.48E-010	1.64E-010	1.54E-006	8.22E-012	9.74E-012
197900	0.0003341333	3.35E-010	1.63E-010	1.55E-006	8.00E-012	9.75E-012
198900	0.0003335396	3.22E-010	1.63E-010	1.56E-006	7.77E-012	9.76E-012
199900	0.0021314792	3.09E-010	1.62E-010	2.98E-006	7.54E-012	9.77E-012
200900	0.0009100104	2.97E-010	1.62E-010	1.64E-006	7.34E-012	9.77E-012
201900	0.0006603458	2.86E-010	1.61E-010	1.45E-006	7.18E-012	9.77E-012
202900	0.0005061052	2.75E-010	1.61E-010	1.46E-006	7.03E-012	9.79E-012
203900	0.0004133667	2.65E-010	1.61E-010	1.51E-006	6.92E-012	9.79E-012
204900	0.0003581073	2.55E-010	1.60E-010	1.55E-006	6.82E-012	9.79E-012
205900	0.0003450063	2.46E-010	1.60E-010	1.58E-006	6.73E-012	9.80E-012
206900	0.000350325	2.37E-010	1.60E-010	1.61E-006	6.66E-012	9.81E-012
207900	0.0003527958	2.28E-010	1.59E-010	1.63E-006	6.59E-012	9.81E-012
208900	0.0041679167	2.20E-010	1.59E-010	4.48E-006	6.53E-012	9.82E-012
209900	0.0031834167	2.13E-010	1.58E-010	2.38E-006	6.48E-012	9.82E-012
210900	0.0026407188	2.06E-010	1.58E-010	2.49E-006	6.43E-012	9.82E-012
211900	0.0023035625	1.99E-010	1.58E-010	2.47E-006	6.38E-012	9.83E-012
212900	0.0020729479	1.92E-010	1.58E-010	2.23E-006	6.34E-012	9.83E-012
213900	0.0067102812	1.86E-010	1.57E-010	1.41E-005	6.30E-012	9.84E-012
214900	0.0040922188	1.80E-010	1.57E-010	1.31E-005	6.28E-012	9.84E-012
215900	0.0028361771	1.75E-010	1.57E-010	6.11E-006	6.24E-012	9.84E-012
216900	0.0023766875	1.70E-010	1.57E-010	3.48E-006	6.22E-012	9.85E-012
217900	0.002039625	1.64E-010	1.56E-010	2.79E-006	6.19E-012	9.85E-012
218900	0.0017850625	1.60E-010	1.56E-010	2.44E-006	6.17E-012	9.85E-012
219900	0.0016217292	1.55E-010	1.56E-010	2.20E-006	6.15E-012	9.85E-012
220900	0.0070788542	1.51E-010	1.56E-010	4.26E-006	6.13E-012	9.86E-012
221900	0.0041247292	1.47E-010	1.56E-010	5.36E-006	6.12E-012	9.86E-012
222900	0.0032238229	1.43E-010	1.56E-010	6.19E-006	6.09E-012	9.86E-012
223900	0.002740875	1.39E-010	1.55E-010	5.45E-006	6.08E-012	9.87E-012
224900	0.0024439792	1.36E-010	1.55E-010	4.47E-006	6.07E-012	9.87E-012
225900	0.0022388542	1.32E-010	1.55E-010	3.66E-006	6.06E-012	9.88E-012
226900	0.0020845729	1.29E-010	1.55E-010	3.07E-006	6.04E-012	9.88E-012
227900	0.0019616979	1.26E-010	1.55E-010	2.68E-006	6.03E-012	9.88E-012
228900	0.0018600208	1.23E-010	1.55E-010	2.43E-006	6.02E-012	9.88E-012
229900	0.0063133021	1.21E-010	1.54E-010	9.05E-005	6.02E-012	9.88E-012
230900	0.0031539167	1.21E-010	1.54E-010	8.74E-005	6.01E-012	9.88E-012
231900	0.0020392188	1.20E-010	1.54E-010	5.13E-005	5.99E-012	9.89E-012
232900	0.0017701771	1.20E-010	1.54E-010	2.83E-005	5.98E-012	9.89E-012
233900	0.0016041458	1.19E-010	1.54E-010	1.54E-005	5.98E-012	9.89E-012
234900	0.0014935521	1.19E-010	1.54E-010	8.19E-006	5.97E-012	9.89E-012
235900	0.0014136771	1.18E-010	1.54E-010	4.31E-006	5.97E-012	9.90E-012
236900	0.0013516875	1.18E-010	1.54E-010	2.50E-006	5.96E-012	9.90E-012
237900	0.0013007396	1.17E-010	1.54E-010	2.25E-006	5.95E-012	9.90E-012
238900	0.0012570104	1.17E-010	1.53E-010	2.51E-006	5.95E-012	9.90E-012
239900	0.0012183229	1.16E-010	1.53E-010	2.71E-006	5.94E-012	9.90E-012
240900	0.0011833333	1.16E-010	1.53E-010	2.82E-006	5.94E-012	9.90E-012
241900	0.0011512187	1.16E-010	1.53E-010	2.88E-006	5.94E-012	9.90E-012
242900	0.0095371458	1.15E-010	1.53E-010	6.76E-005	5.93E-012	9.91E-012
243900	0.0048907812	1.15E-010	1.53E-010	6.85E-005	5.93E-012	9.91E-012
244900	0.0030549479	1.14E-010	1.53E-010	3.33E-005	5.92E-012	9.91E-012
245900	0.0023605521	1.14E-010	1.53E-010	1.48E-005	5.92E-012	9.91E-012
246900	0.0020943229	1.14E-010	1.53E-010	6.48E-006	5.92E-012	9.91E-012
247900	0.0019860104	1.14E-010	1.53E-010	2.82E-006	5.91E-012	9.91E-012
248900	0.0019354167	1.13E-010	1.53E-010	1.88E-006	5.90E-012	9.91E-012
249900	0.0019051979	1.13E-010	1.53E-010	2.46E-006	5.90E-012	9.91E-012
250900	0.0018813646	1.13E-010	1.53E-010	2.99E-006	5.90E-012	9.91E-012
251900	0.0018586875	1.12E-010	1.53E-010	3.34E-006	5.90E-012	9.91E-012
252900	0.0018353437	1.12E-010	1.53E-010	3.57E-006	5.90E-012	9.91E-012
253900	0.0018107917	1.12E-010	1.53E-010	3.72E-006	5.89E-012	9.91E-012
254900	0.0017849896	1.11E-010	1.53E-010	3.80E-006	5.89E-012	9.92E-012
255900	0.0017580833	1.11E-010	1.52E-010	3.85E-006	5.89E-012	9.92E-012
256900	0.0017302708	1.11E-010	1.52E-010	3.87E-006	5.89E-012	9.92E-012
257900	0.00170175	1.11E-010	1.52E-010	3.86E-006	5.89E-012	9.92E-012
258900	0.0047270937	1.11E-010	1.52E-010	4.38E-005	5.88E-012	9.92E-012
259900	0.0030070833	1.10E-010	1.52E-010	3.64E-005	5.88E-012	9.92E-012
260900	0.0021482292	1.10E-010	1.52E-010	2.26E-005	5.88E-012	9.92E-012
261900	0.0016984167	1.10E-010	1.52E-010	1.40E-005	5.88E-012	9.92E-012
262900	0.0014398542	1.10E-010	1.52E-010	9.00E-006	5.88E-012	9.92E-012
263900	0.0012756354	1.10E-010	1.52E-010	6.06E-006	5.88E-012	9.92E-012
264900	0.001216625	1.09E-010	1.52E-010	4.35E-006	5.88E-012	9.92E-012
265900	0.0011929167	1.09E-010	1.52E-010	3.40E-006	5.87E-012	9.92E-012
266900	0.0051555	1.09E-010	1.52E-010	4.26E-006	5.87E-012	9.92E-012
267900	0.0038073125	1.09E-010	1.52E-010	2.69E-006	5.87E-012	9.92E-012
268900	0.0030856458	1.09E-010	1.52E-010	3.20E-006	5.87E-012	9.92E-012
269900	0.0026484583	1.09E-010	1.52E-010	3.19E-006	5.87E-012	9.92E-012
270900	0.002355125	1.09E-010	1.52E-010	2.91E-006	5.87E-012	9.92E-012
271900	0.0021428646	1.09E-010	1.52E-010	2.68E-006	5.87E-012	9.92E-012
272900	0.0019808021	1.08E-010	1.52E-010	2.52E-006	5.87E-012	9.92E-012
273900	0.00185225	1.08E-010	1.52E-010	2.42E-006	5.86E-012	9.93E-012
274900	0.0017473229	1.08E-010	1.52E-010	2.35E-006	5.86E-012	9.93E-012
275900	0.0016597604	1.08E-010	1.52E-010	2.31E-006	5.86E-012	9.93E-012
276900	0.0015853333	1.08E-010	1.52E-010	2.28E-006	5.86E-012	9.93E-012
277900	0.0015210833	1.08E-010	1.52E-010	2.25E-006	5.86E-012	9.93E-012
278900	0.01175875	1.08E-010	1.52E-010	7.45E-005	5.86E-012	9.93E-012
279900	0.0060378542	1.08E-010	1.52E-010	7.62E-005	5.86E-012	9.93E-012
280900	0.0038460625	1.07E-010	1.52E-010	5.40E-005	5.86E-012	9.93E-012
281900	0.0028925312	1.07E-010	1.52E-010	3.58E-005	5.86E-012	9.93E-012
282900	0.002414625	1.07E-010	1.52E-010	2.30E-005	5.86E-012	9.93E-012
283900	0.0021400833	1.07E-010	1.52E-010	1.43E-005	5.86E-012	9.93E-012
284900	0.0027640833	1.07E-010	1.52E-010	7.42E-006	5.86E-012	9.93E-012
285900	0.0023799062	1.07E-010	1.52E-010	8.31E-006	5.86E-012	9.93E-012
286900	0.0037146667	1.07E-010	1.52E-010	5.55E-006	5.86E-012	9.93E-012
287900	0.0028566667	1.07E-010	1.52E-010	7.10E-006	5.86E-012	9.93E-012
288900	0.00241975	1.07E-010	1.52E-010	4.75E-006	5.86E-012	9.93E-012
289900	0.0021346771	1.07E-010	1.52E-010	4.62E-006	5.86E-012	9.93E-012
290900	0.0019481042	1.07E-010	1.52E-010	3.80E-006	5.86E-012	9.93E-012
291900	0.0018271354	1.06E-010	1.52E-010	3.10E-006	5.86E-012	9.93E-012
292900	0.0019573854	1.06E-010	1.52E-010	3.47E-006	5.86E-012	9.93E-012
293900	0.0028909896	1.06E-010	1.52E-010	5.42E-006	5.86E-012	9.93E-012
294900	0.0024210417	1.06E-010	1.52E-010	2.83E-006	5.86E-012	9.93E-012
295900	0.0021299687	1.06E-010	1.52E-010	3.75E-006	5.86E-012	9.93E-012
296900	0.0019398333	1.06E-010	1.52E-010	3.43E-006	5.86E-012	9.93E-012
297900	0.0021231458	1.06E-010	1.52E-010	8.59E-006	5.86E-012	9.93E-012
298900	0.0019931146	1.06E-010	1.52E-010	3.68E-006	5.86E-012	9.93E-012
299900	0.0019072813	1.06E-010	1.52E-010	5.60E-006	5.86E-012	9.93E-012
300900	0.0018335833	1.06E-010	1.52E-010	4.51E-006	5.86E-012	9.93E-012
301900	0.0017734896	1.06E-010	1.52E-010	3.29E-006	5.86E-012	9.93E-012
302900	0.00172375	1.06E-010	1.52E-010	2.88E-006	5.86E-012	9.93E-012
303900	0.0016813542	1.06E-010	1.52E-010	3.09E-006	5.86E-012	9.93E-012
304900	0.0016444479	1.06E-010	1.52E-010	3.38E-006	5.86E-012	9.93E-012
305900	0.0027736354	1.06E-010	1.52E-010	1.24E-005	5.86E-012	9.93E-012
306900	0.0014875313	1.06E-010	1.52E-010	7.42E-006	5.85E-012	9.93E-012
307900	0.0017354062	1.06E-010	1.52E-010	9.21E-006	5.86E-012	9.93E-012
308900	0.0021893021	1.05E-010	1.52E-010	3.83E-006	5.86E-012	9.93E-012
309900	0.0021339896	1.05E-010	1.52E-010	6.22E-006	5.86E-012	9.93E-012
310900	0.0020294167	1.05E-010	1.52E-010	6.27E-006	5.86E-012	9.93E-012
311900	0.0019674479	1.05E-010	1.52E-010	4.21E-006	5.86E-012	9.93E-012
312900	0.0020036979	1.05E-010	1.52E-010	3.08E-006	5.86E-012	9.93E-012
313900	0.0019508646	1.05E-010	1.52E-010	2.68E-006	5.86E-012	9.93E-012
314900	0.0019154688	1.05E-010	1.52E-010	3.27E-006	5.86E-012	9.93E-012
315900	0.00413475	1.05E-010	1.51E-010	9.93E-006	5.86E-012	9.93E-012
316900	0.0030045521	1.05E-010	1.52E-010	4.46E-006	5.86E-012	9.93E-012
317900	0.0036167292	1.05E-010	1.52E-010	1.17E-005	5.86E-012	9.93E-012
318900	0.0020530625	1.05E-010	1.52E-010	2.25E-005	5.86E-012	9.93E-012
319900	0.0019176667	1.05E-010	1.52E-010	9.13E-006	5.86E-012	9.93E-012
320900	0.0023688437	1.05E-010	1.51E-010	8.92E-006	5.86E-012	9.93E-012
321900	0.0076166771	1.05E-010	1.52E-010	4.90E-005	5.86E-012	9.93E-012
322900	0.0063117396	1.05E-010	1.52E-010	6.51E-005	5.86E-012	9.93E-012
323900	0.00250125	1.05E-010	1.52E-010	4.77E-005	5.86E-012	9.93E-012
324900	0.0025526771	1.05E-010	1.51E-010	1.94E-005	5.86E-012	9.93E-012
325900	0.0025786667	1.05E-010	1.52E-010	1.82E-005	5.86E-012	9.93E-012
326900	0.0058998437	1.05E-010	1.52E-010	1.70E-005	5.86E-012	9.93E-012
327900	0.0036209375	1.05E-010	1.51E-010	5.10E-005	5.86E-012	9.93E-012
328900	0.0044975104	1.05E-010	1.51E-010	6.11E-005	5.86E-012	9.93E-012
329900	0.0026512292	1.05E-010	1.51E-010	1.62E-005	5.86E-012	9.93E-012
330900	0.0054542396	1.05E-010	1.52E-010	2.93E-005	5.86E-012	9.93E-012
331900	0.0033657708	1.05E-010	1.52E-010	3.87E-005	5.86E-012	9.93E-012
332900	0.0023033021	1.05E-010	1.51E-010	2.34E-005	5.86E-012	9.93E-012
333900	0.0018329687	1.05E-010	1.51E-010	1.32E-005	5.86E-012	9.93E-012
334900	0.0017721979	1.05E-010	1.52E-010	7.55E-006	5.86E-012	9.93E-012
335900	0.0018079792	1.05E-010	1.52E-010	4.46E-006	5.86E-012	9.93E-012
336900	0.0018076979	1.05E-010	1.52E-010	3.08E-006	5.86E-012	9.93E-012
337900	0.00178375	1.05E-010	1.51E-010	2.79E-006	5.86E-012	9.93E-012
338900	0.0017487604	1.04E-010	1.51E-010	2.96E-006	5.86E-012	9.93E-012
339900	0.0017088542	1.04E-010	1.51E-010	3.15E-006	5.86E-012	9.93E-012
340900	0.0016670521	1.04E-010	1.52E-010	3.29E-006	5.86E-012	9.93E-012
341900	0.0016249167	1.04E-010	1.52E-010	3.38E-006	5.86E-012	9.93E-012
342900	0.0015832396	1.04E-010	1.52E-010	3.44E-006	5.86E-012	9.93E-012
343900	0.0024543438	1.04E-010	1.51E-010	3.61E-006	5.86E-012	9.93E-012
344900	0.0019759167	1.04E-010	1.51E-010	3.01E-006	5.86E-012	9.93E-012
345900	0.0019298958	1.04E-010	1.52E-010	2.88E-006	5.86E-012	9.93E-012
346900	0.0018741562	1.04E-010	1.51E-010	2.96E-006	5.86E-012	9.93E-012
347900	0.0018192708	1.04E-010	1.52E-010	3.13E-006	5.86E-012	9.93E-012
348900	0.0017683854	1.04E-010	1.52E-010	3.29E-006	5.86E-012	9.93E-012
349900	0.0017219583	1.04E-010	1.51E-010	3.41E-006	5.86E-012	9.93E-012
350900	0.0016795938	1.04E-010	1.51E-010	3.50E-006	5.86E-012	9.93E-012
351900	0.011520417	1.04E-010	1.51E-010	1.08E-005	5.86E-012	9.93E-012
352900	0.0063199583	1.04E-010	1.51E-010	1.03E-005	5.86E-012	9.93E-012
353900	0.0043372292	1.04E-010	1.51E-010	4.80E-005	5.86E-012	9.93E-012
354900	0.0029642083	1.04E-010	1.51E-010	3.79E-005	5.86E-012	9.93E-012
355900	0.0022952708	1.04E-010	1.51E-010	2.39E-005	5.86E-012	9.93E-012
356900	0.0019211354	1.04E-010	1.51E-010	1.46E-005	5.86E-012	9.93E-012
357900	0.0054758542	1.04E-010	1.52E-010	1.28E-005	5.86E-012	9.93E-012
358900	0.00349825	1.04E-010	1.52E-010	1.33E-005	5.86E-012	9.93E-012
359900	0.0026409375	1.04E-010	1.51E-010	8.14E-006	5.86E-012	9.93E-012
360900	0.0022345417	1.04E-010	1.51E-010	4.35E-006	5.86E-012	9.93E-012
361900	0.0020178646	1.04E-010	1.51E-010	2.61E-006	5.86E-012	9.93E-012
362900	0.0018866667	1.04E-010	1.51E-010	2.95E-006	5.86E-012	9.93E-012
363900	0.0017970312	1.04E-010	1.51E-010	3.54E-006	5.86E-012	9.93E-012
364900	0.0017292708	1.04E-010	1.51E-010	3.96E-006	5.86E-012	9.93E-012
365900	0.0016739687	1.04E-010	1.51E-010	4.21E-006	5.86E-012	9.93E-012
366900	0.0016263229	1.04E-010	1.52E-010	4.35E-006	5.86E-012	9.93E-012
367900	0.0015837604	1.04E-010	1.52E-010	4.40E-006	5.86E-012	9.93E-012
368900	0.0015447812	1.04E-010	1.51E-010	4.41E-006	5.86E-012	9.93E-012
369900	0.0015085104	1.04E-010	1.51E-010	4.39E-006	5.86E-012	9.93E-012
370900	0.0011986146	1.04E-010	1.51E-010	4.98E-006	5.86E-012	9.93E-012
371900	0.0012754583	1.04E-010	1.51E-010	6.90E-006	5.86E-012	9.93E-012
372900	0.0013961458	1.04E-010	1.51E-010	4.91E-006	5.86E-012	9.93E-012
373900	0.0014231562	1.04E-010	1.51E-010	3.90E-006	5.86E-012	9.93E-012
374900	0.0014107812	1.04E-010	1.51E-010	3.42E-006	5.86E-012	9.93E-012
375900	0.0013827188	1.04E-010	1.51E-010	3.21E-006	5.86E-012	9.93E-012
376900	0.0013493646	1.04E-010	1.52E-010	3.12E-006	5.86E-012	9.93E-012
377900	0.0013151771	1.04E-010	1.52E-010	3.11E-006	5.86E-012	9.93E-012
378900	0.0012820521	1.04E-010	1.51E-010	3.14E-006	5.86E-012	9.93E-012
379900	0.0070506979	1.04E-010	1.51E-010	4.12E-006	5.86E-012	9.93E-012
380900	0.0039634062	1.04E-010	1.51E-010	8.91E-006	5.86E-012	9.93E-012
381900	0.0032498229	1.04E-010	1.51E-010	1.02E-005	5.86E-012	9.93E-012
382900	0.0026669167	1.04E-010	1.51E-010	9.40E-006	5.86E-012	9.93E-012
383900	0.0023486458	1.04E-010	1.51E-010	8.14E-006	5.86E-012	9.93E-012
384900	0.0021560417	1.04E-010	1.51E-010	7.01E-006	5.86E-012	9.93E-012
385900	0.0020117188	1.04E-010	1.52E-010	6.12E-006	5.86E-012	9.93E-012
386900	0.0018970625	1.04E-010	1.52E-010	5.45E-006	5.86E-012	9.93E-012
387900	0.0050219375	1.04E-010	1.52E-010	4.77E-005	5.86E-012	9.93E-012
388900	0.0029126875	1.04E-010	1.51E-010	5.17E-005	5.86E-012	9.93E-012
389900	0.00322675	1.04E-010	1.51E-010	5.43E-005	5.86E-012	9.93E-012
390900	0.0023701458	1.04E-010	1.51E-010	5.08E-005	5.86E-012	9.93E-012
391900	0.0022183437	1.04E-010	1.51E-010	4.35E-005	5.86E-012	9.93E-012
392900	0.0018471771	1.04E-010	1.51E-010	2.77E-005	5.86E-012	9.93E-012
393900	0.001691125	1.04E-010	1.51E-010	1.34E-005	5.86E-012	9.93E-012
394900	0.0047680521	1.04E-010	1.52E-010	1.70E-005	5.86E-012	9.93E-012
395900	0.0029843438	1.04E-010	1.52E-010	2.28E-005	5.86E-012	9.93E-012
396900	0.0021139687	1.04E-010	1.51E-010	1.28E-005	5.86E-012	9.93E-012
397900	0.00167725	1.04E-010	1.51E-010	6.54E-006	5.86E-012	9.93E-012
398900	0.0015080417	1.04E-010	1.51E-010	3.85E-006	5.86E-012	9.93E-012
399900	0.001467875	1.04E-010	1.51E-010	3.49E-006	5.86E-012	9.93E-012
400900	0.0014341354	1.04E-010	1.51E-010	3.65E-006	5.86E-012	9.93E-012
401900	0.00140375	1.04E-010	1.51E-010	3.72E-006	5.86E-012	9.93E-012
402900	0.0013751979	1.04E-010	1.51E-010	3.69E-006	5.86E-012	9.93E-012
403900	0.0013476979	1.04E-010	1.51E-010	3.60E-006	5.86E-012	9.93E-012
404900	0.0013208646	1.04E-010	1.51E-010	3.48E-006	5.86E-012	9.93E-012
405900	0.0012945313	1.04E-010	1.51E-010	3.36E-006	5.86E-012	9.93E-012
406900	0.0012686042	1.04E-010	1.52E-010	3.24E-006	5.86E-012	9.93E-012
407900	0.0012430833	1.04E-010	1.52E-010	3.12E-006	5.86E-012	9.93E-012
408900	0.0012179792	1.04E-010	1.51E-010	3.01E-006	5.86E-012	9.93E-012
409900	0.00484825	1.04E-010	1.51E-010	2.55E-005	5.86E-012	9.93E-012
410900	0.0037286562	1.04E-010	1.51E-010	1.70E-005	5.86E-012	9.93E-012
411900	0.0031043021	1.04E-010	1.51E-010	9.70E-006	5.86E-012	9.93E-012
412900	0.0027053021	1.04E-010	1.51E-010	6.06E-006	5.86E-012	9.93E-012
413900	0.0024228854	1.04E-010	1.51E-010	4.40E-006	5.86E-012	9.93E-012
414900	0.0022093333	1.04E-010	1.51E-010	3.63E-006	5.86E-012	9.93E-012
415900	0.0020410312	1.04E-010	1.51E-010	3.24E-006	5.86E-012	9.93E-012
416900	0.0019046979	1.04E-010	1.51E-010	3.01E-006	5.86E-012	9.93E-012
417900	0.0017920208	1.04E-010	1.52E-010	2.86E-006	5.86E-012	9.93E-012
418900	0.001697375	1.04E-010	1.51E-010	2.76E-006	5.86E-012	9.93E-012
419900	0.0016167604	1.04E-010	1.51E-010	2.67E-006	5.86E-012	9.93E-012
420900	0.0015472292	1.04E-010	1.51E-010	2.60E-006	5.86E-012	9.93E-012
421900	0.0079226042	1.04E-010	1.51E-010	3.48E-005	5.86E-012	9.93E-012
422900	0.0049951354	1.04E-010	1.51E-010	4.17E-005	5.86E-012	9.93E-012
423900	0.0034275	1.04E-010	1.52E-010	2.93E-005	5.86E-012	9.93E-012
424900	0.00301225	1.04E-010	1.51E-010	2.51E-005	5.86E-012	9.93E-012
425900	0.0025621771	1.04E-010	1.52E-010	1.90E-005	5.86E-012	9.93E-012
426900	0.0086831354	1.04E-010	1.51E-010	2.50E-005	5.86E-012	9.93E-012
427900	0.0052619167	1.04E-010	1.51E-010	3.08E-005	5.86E-012	9.93E-012
428900	0.0038340312	1.04E-010	1.51E-010	1.63E-005	5.86E-012	9.93E-012
429900	0.0032455521	1.04E-010	1.51E-010	2.10E-005	5.86E-012	9.93E-012
430900	0.0034331875	1.04E-010	1.51E-010	1.75E-005	5.86E-012	9.93E-012
431900	0.0028454167	1.04E-010	1.51E-010	1.26E-005	5.86E-012	9.93E-012
432900	0.0027651667	1.04E-010	1.51E-010	9.22E-006	5.86E-012	9.93E-012
433900	0.0026087708	1.04E-010	1.51E-010	7.67E-006	5.86E-012	9.93E-012
434900	0.002445625	1.04E-010	1.51E-010	6.78E-006	5.86E-012	9.93E-012
435900	0.0022950521	1.04E-010	1.51E-010	6.18E-006	5.86E-012	9.93E-012
436900	0.0021604792	1.04E-010	1.52E-010	5.73E-006	5.86E-012	9.93E-012
437900	0.0020407604	1.04E-010	1.52E-010	5.36E-006	5.86E-012	9.93E-012
438900	0.0019337604	1.04E-010	1.52E-010	5.04E-006	5.86E-012	9.93E-012
439900	0.0018374375	1.04E-010	1.51E-010	4.77E-006	5.86E-012	9.93E-012
440900	0.0017500729	1.04E-010	1.51E-010	4.54E-006	5.86E-012	9.93E-012
441900	0.0016702917	1.04E-010	1.51E-010	4.33E-006	5.86E-012	9.93E-012
442900	0.001597	1.04E-010	1.51E-010	4.15E-006	5.86E-012	9.93E-012
443900	0.0085420313	1.04E-010	1.51E-010	2.51E-005	5.86E-012	9.93E-012
444900	0.0053114167	1.04E-010	1.51E-010	2.51E-005	5.86E-012	9.93E-012
445900	0.0038235521	1.04E-010	1.51E-010	1.16E-005	5.86E-012	9.93E-012
446900	0.0030907813	1.04E-010	1.52E-010	4.53E-006	5.86E-012	9.93E-012
447900	0.0026873021	1.04E-010	1.52E-010	2.18E-006	5.86E-012	9.93E-012
448900	0.0024368125	1.04E-010	1.52E-010	2.79E-006	5.86E-012	9.93E-012
449900	0.0022629583	1.04E-010	1.52E-010	3.27E-006	5.86E-012	9.93E-012
450900	0.0088239167	1.04E-010	1.51E-010	1.54E-005	5.86E-012	9.93E-012
451900	0.0044385417	1.04E-010	1.51E-010	4.61E-006	5.86E-012	9.93E-012
452900	0.0033600104	1.04E-010	1.51E-010	3.95E-006	5.86E-012	9.93E-012
453900	0.0027914687	1.04E-010	1.51E-010	3.27E-006	5.86E-012	9.93E-012
454900	0.0029195208	1.04E-010	1.51E-010	2.21E-005	5.86E-012	9.93E-012
455900	0.0024904479	1.04E-010	1.51E-010	1.98E-005	5.86E-012	9.93E-012
456900	0.0022533125	1.04E-010	1.51E-010	1.25E-005	5.86E-012	9.93E-012
457900	0.0020691771	1.04E-010	1.51E-010	8.41E-006	5.86E-012	9.93E-012
458900	0.0019212708	1.04E-010	1.52E-010	6.31E-006	5.86E-012	9.93E-012
459900	0.0017997292	1.04E-010	1.51E-010	5.24E-006	5.86E-012	9.93E-012
460900	0.0085146146	1.04E-010	1.51E-010	6.09E-006	5.86E-012	9.93E-012
461900	0.0034100521	1.04E-010	1.51E-010	3.96E-005	5.86E-012	9.93E-012
462900	0.002393125	1.04E-010	1.51E-010	2.63E-005	5.86E-012	9.93E-012
463900	0.0021465417	1.04E-010	1.51E-010	1.00E-005	5.86E-012	9.93E-012
464900	0.0019778333	1.04E-010	1.51E-010	5.59E-006	5.86E-012	9.93E-012
465900	0.0018262292	1.04E-010	1.51E-010	3.51E-006	5.86E-012	9.93E-012
466900	0.0040500208	1.04E-010	1.51E-010	3.71E-005	5.86E-012	9.93E-012
467900	0.0026100729	1.04E-010	1.52E-010	2.73E-005	5.86E-012	9.93E-012
468900	0.0019172292	1.04E-010	1.52E-010	1.55E-005	5.86E-012	9.93E-012
469900	0.0015605417	1.04E-010	1.52E-010	8.75E-006	5.86E-012	9.93E-012
470900	0.0016417292	1.04E-010	1.51E-010	5.06E-006	5.86E-012	9.93E-012
471900	0.011824167	1.04E-010	1.51E-010	9.60E-006	5.86E-012	9.93E-012
472900	0.0063383646	1.04E-010	1.51E-010	2.12E-005	5.86E-012	9.93E-012
473900	0.0040021146	1.04E-010	1.51E-010	1.94E-005	5.86E-012	9.93E-012
474900	0.0028538542	1.04E-010	1.51E-010	8.68E-006	5.86E-012	9.93E-012
475900	0.0023783021	1.04E-010	1.51E-010	5.46E-006	5.86E-012	9.93E-012
476900	0.0021012396	1.04E-010	1.52E-010	4.83E-006	5.86E-012	9.93E-012
477900	0.0019168646	1.04E-010	1.52E-010	4.47E-006	5.86E-012	9.93E-012
478900	0.0017798437	1.04E-010	1.52E-010	4.19E-006	5.86E-012	9.93E-012
479900	0.0016700937	1.04E-010	1.52E-010	3.96E-006	5.86E-012	9.93E-012
480900	0.0015780208	1.04E-010	1.52E-010	3.77E-006	5.86E-012	9.93E-012
481900	0.001498625	1.04E-010	1.51E-010	3.61E-006	5.86E-012	9.93E-012
482900	0.0023582604	1.04E-010	1.51E-010	4.56E-005	5.86E-012	9.93E-012
483900	0.0018477292	1.04E-010	1.51E-010	4.34E-005	5.86E-012	9.93E-012
484900	0.0015398125	1.04E-010	1.51E-010	2.68E-005	5.86E-012	9.93E-012
485900	0.0013737708	1.04E-010	1.51E-010	1.62E-005	5.86E-012	9.93E-012
486900	0.0013188021	1.04E-010	1.51E-010	1.00E-005	5.86E-012	9.93E-012
487900	0.0012714896	1.04E-010	1.51E-010	6.58E-006	5.86E-012	9.93E-012
488900	0.0012304167	1.04E-010	1.51E-010	4.67E-006	5.86E-012	9.93E-012
489900	0.0063162708	1.04E-010	1.51E-010	4.39E-006	5.86E-012	9.93E-012
490900	0.0045054687	1.04E-010	1.52E-010	3.99E-006	5.86E-012	9.93E-012
491900	0.00358275	1.04E-010	1.51E-010	2.46E-006	5.86E-012	9.93E-012
492900	0.0030453646	1.04E-010	1.51E-010	2.26E-006	5.86E-012	9.93E-012
493900	0.0028260938	1.04E-010	1.51E-010	4.29E-006	5.86E-012	9.93E-012
494900	0.0060122708	1.04E-010	1.51E-010	5.47E-005	5.86E-012	9.93E-012
495900	0.0038401458	1.04E-010	1.51E-010	3.40E-005	5.86E-012	9.93E-012
496900	0.0029332604	1.04E-010	1.51E-010	1.37E-005	5.86E-012	9.93E-012
497900	0.0025125521	1.04E-010	1.51E-010	4.57E-006	5.86E-012	9.93E-012
498900	0.0022815	1.04E-010	1.51E-010	3.08E-006	5.86E-012	9.93E-012
499900	0.0021301458	1.04E-010	1.51E-010	4.28E-006	5.86E-012	9.93E-012


==> spreadingDynamicsTrimmed.csv <==
time	FD_10mPa	LSQR_10mPa	FD_50mPa	LSQR_50mPa
9	3.43175	3.42781	3.43125	3.42772
19	3.56325	3.5528	3.55994	3.55065
29	3.59643	3.56916	3.58538	3.56309
39	3.64133	3.59261	3.61739	3.57943
49	3.69536	3.6194	3.65308	3.59639
59	3.75994	3.65247	3.69366	3.61639
69	3.83336	3.69056	3.73795	3.63864
79	3.99754	3.73197	3.78342	3.66143
89	4.10005	3.83348	3.83112	3.68478
99	4.21729	3.8859	4.09371	3.70995
109	4.33847	3.93833	4.15206	3.73583
119	4.54941	3.97902	4.32113	3.82162
129	4.68849	4.04572	4.36487	3.84958
139	4.77858	4.11606	4.41025	3.87867
149	4.86718	4.18972	4.51254	3.90763
159	4.95218	4.26351	4.56434	3.93539
169	5.10622	4.38348	4.6153	3.94398
179	5.17793	4.46031	4.6654	3.97884
189	5.24277	4.53823	4.79011	4.15516
199	5.30883	4.66737	4.83425	4.18201
209	5.42198	4.82365	4.84465	4.21014
219	5.48233	4.89124	4.89324	4.25728
229	5.54029	4.95773	4.93987	4.28858
239	5.59783	5.0244	5.01784	4.32029
249	5.65555	5.08078	5.10161	4.47857
259	5.62866	5.15669	5.14463	4.51156
269	5.68204	5.21192	5.18653	4.54298
279	5.74032	5.26152	5.22774	4.57457
289	5.80517	5.36512	5.26827	4.60743
299	5.86589	5.41518	5.34381	4.6397
309	5.96103	5.45941	5.40146	4.67181
319	6.1514	5.50795	5.44017	4.78129
329	6.19805	5.59225	5.47938	4.81137
339	6.28092	5.63841	5.51764	4.84141
349	6.32253	5.68351	5.55512	4.83875
359	6.36492	5.79679	5.59291	4.87376
369	6.40768	5.84277	5.63046	4.90959
379	6.44994	5.89264	5.66756	4.9447
389	6.48951	5.93833	5.70448	5.04813
399	6.53106	5.9921	5.77788	5.08332
409	6.57258	6.05866	5.81401	5.11802
419	6.61389	6.09878	5.85007	5.15193
429	6.7032	6.14156	5.88496	5.18659
439	6.74436	6.18382	5.92034	5.22202
449	6.78436	6.26398	6.02042	5.30201
459	6.8223	6.36455	6.06294	5.34209
469	6.86125	6.40506	6.09369	5.37684
479	6.90064	6.44291	6.12439	5.41164
489	6.94037	6.4827	6.1546	5.44589
499	6.97887	6.52077	6.18559	5.47935
509	7.03404	6.55772	6.2764	5.51367
519	7.06878	6.64741	6.30618	5.5482
529	7.10465	6.68409	6.37457	5.58199
539	7.13839	6.72085	6.40308	5.61574
549	7.17355	6.75888	6.43157	5.68659
559	7.26419	6.79838	6.46006	5.72128
569	7.3448	6.83516	6.48827	5.75499
579	7.37622	6.87503	6.51648	5.78911
589	7.40816	6.91538	6.54504	5.82395
599	7.44065	6.99109	6.57363	5.85868
609	7.47105	7.0414	6.65199	5.95746
619	7.54194	7.07581	6.68009	5.99138
629	7.57354	7.16147	6.7082	6.02543
639	7.60451	7.22446	6.73616	6.05341
649	7.68751	7.25698	6.7638	6.08251
659	7.71754	7.29013	6.79152	6.1116
669	7.74943	7.32508	6.81958	6.15455
679	7.78032	7.35806	6.87042	6.2433
689	7.81124	7.39082	6.89573	6.27026
699	7.84244	7.42536	6.92142	6.29696
709	7.87591	7.45965	6.9478	6.32362
719	7.90855	7.53172	6.97372	6.34914
729	7.94053	7.56299	6.99954	6.41282
739	7.97452	7.59493	7.02554	6.43779
749	8.06163	7.62533	7.05155	6.45523
759	8.09032	7.65598	7.10412	6.47992
769	8.11804	7.68556	7.14138	6.50508
779	8.1705	7.7687	7.16692	6.53086
789	8.19893	7.79776	7.19221	6.55678
799	8.22718	7.82526	7.21697	6.58273
809	8.25495	7.85328	7.32101	6.65934
819	8.28403	7.88328	7.34472	6.68524
829	8.31349	7.91321	7.36792	6.711
839	8.34223	7.96271	7.39064	6.73589
849	8.37133	8.03048	7.41332	6.76113
859	8.40104	8.05722	7.4366	6.78682
869	8.4641	8.08308	7.46009	6.81238
879	8.4918	8.10966	7.48334	6.83796
889	8.5207	8.16036	7.50662	6.86403
899	8.54969	8.1879	7.5301	6.89014
909	8.60237	8.21554	7.59391	6.91606
919	8.67507	8.24307	7.61686	6.97274
929	8.70207	8.2714	7.63959	6.99841
939	8.73098	8.30137	7.71513	7.02465
949	8.75863	8.33085	7.73734	7.04815
959	8.78629	8.35917	7.75924	7.07134
969	8.81318	8.44416	7.78115	7.1446
979	8.84188	8.47245	7.8034	7.17791
989	8.90844	8.49892	7.8257	7.19978
999	8.93498	8.52432	7.84811	7.22133
1009	8.9621	8.59457	7.87068	7.24296
1019	9.00133	8.61882	7.89348	7.26457
1029	9.0256	8.64209	7.91633	7.28618
1039	9.04871	8.66504	7.98604	7.33703
1049	9.07251	8.68819	8.00819	7.35792
1059	9.11565	8.71234	8.02855	7.37876
1069	9.13966	8.73619	8.04902	7.39946
1079	9.20412	8.75957	8.08123	7.42024
1089	9.22704	8.7837	8.10102	7.44132
1099	9.25071	8.84736	8.12097	7.46301
1109	9.27432	8.87121	8.14085	7.48475
1119	9.2978	8.89402	8.16083	7.54673
1129	9.32161	8.91806	8.18132	7.56807
1139	9.34646	8.9587	8.20201	7.5894
1149	9.40916	8.97983	8.22273	7.61049
1159	9.45902	9.00049	8.26654	7.63145
1169	9.48188	9.02206	8.28668	7.65275
1179	9.50565	9.04396	8.30699	7.7269
1189	9.52892	9.06608	8.32731	7.74756
1199	9.55164	9.10627	8.3475	7.7679
1209	9.57465	9.16961	8.36783	7.78828
1219	9.59834	9.19112	8.38854	7.80863
1229	9.62219	9.21168	8.40927	7.82914
1239	9.6451	9.2323	8.46218	7.84962
1249	9.66845	9.25289	8.48275	7.87023
1259	9.69268	9.27464	8.5273	7.89111
1269	9.71682	9.29588	8.54818	7.91187
1279	9.74089	9.318	8.56865	7.93235
1289	9.79701	9.40435	8.58913	7.95323
1299	9.82142	9.42564	8.60983	8.02098
1309	9.84551	9.44619	8.67545	8.03827
1319	9.86927	9.46646	8.69552	8.05672
1329	9.89249	9.48637	8.71555	8.08718
1339	9.93787	9.50751	8.73576	8.10485
1349	9.97465	9.52896	8.75605	8.12222
1359	10.0327	9.55035	8.77628	8.13934
1369	10.0533	9.57237	8.79665	8.15636
1379	10.0742	9.59521	8.81721	8.17364
1389	10.0957	9.6186	8.83794	8.2142
1399	10.1319	9.64222	8.85872	8.2308
1409	10.1523	9.66569	8.87971	8.2474
1419	10.1727	9.68956	8.93938	8.26386
1429	10.194	9.74585	8.96003	8.28034
1439	10.2146	9.76891	8.98049	8.29701
1449	10.2682	9.79132	9.00095	8.31373
1459	10.2886	9.81394	9.02078	8.3306
1469	10.3096	9.83619	9.03985	8.34766
1479	10.3305	9.8788	9.06834	8.36494
1489	10.373	9.91833	9.08692	8.38237
1499	10.3935	9.97419	9.14719	8.42376
1509	10.4143	9.99291	9.18429	8.44183
1519	10.4352	10.0111	9.20191	8.4922
1529	10.4556	10.0293	9.21946	8.51001
1539	10.4759	10.0474	9.23687	8.52761
1549	10.497	10.0821	9.25435	8.58991
1559	10.5181	10.1006	9.27187	8.60695
1569	10.5389	10.1195	9.28947	8.62385
1579	10.5594	10.1385	9.30716	8.6405
1589	10.6187	10.1582	9.32504	8.65712
1599	10.6397	10.1783	9.3815	8.67369
1609	10.6608	10.1984	9.39922	8.69014
1619	10.7086	10.2514	9.41694	8.70659
1629	10.7293	10.2713	9.4347	8.72307
1639	10.7503	10.2914	9.45254	8.73944
1649	10.7712	10.3329	9.49699	8.75588
1659	10.827	10.3518	9.51476	8.77253
1669	10.8471	10.3706	9.53255	8.78909
1679	10.8679	10.3893	9.55036	8.80579
1689	10.8884	10.408	9.5682	8.82266
1699	10.9088	10.4266	9.58622	8.83954
1709	10.929	10.4453	9.60441	8.89538
1719	10.9501	10.4646	9.62278	8.91215
1729	10.9807	10.4842	9.64131	8.92899
1739	10.9996	10.5034	9.65999	8.94584
1749	11.0183	10.523	9.67882	8.96832
1759	11.0376	10.5427	9.69785	8.99347
1769	11.0702	10.6004	9.71693	9.00864
1779	11.0892	10.6197	9.76851	9.02365
1789	11.1081	10.6384	9.78748	9.03846
1799	11.1557	10.6845	9.80642	9.05309
1809	11.1749	10.7027	9.82537	9.06777
1819	11.1939	10.7205	9.84436	9.08243
1829	11.2127	10.773	9.86345	9.11597
1839	11.2315	10.7898	9.88278	9.13043
1849	11.2508	10.8062	9.9234	9.1447
1859	11.2702	10.8225	9.94275	9.15899
1869	11.3077	10.8386	9.96201	9.17318
1879	11.3438	10.855	9.98453	9.22925
1889	11.3625	10.8719	10.0395	9.24322
1899	11.3817	10.8893	10.065	9.25733
1909	11.4345	10.9071	10.0822	9.27145
1919	11.4528	10.9252	10.0992	9.28549
1929	11.4711	10.9563	10.1162	9.29966
1939	11.4898	10.9736	10.1332	9.31382
1949	11.5083	10.9912	10.1656	9.32788
1959	11.5266	11.0085	10.1822	9.34191
1969	11.5447	11.0259	10.1988	9.35592
1979	11.5634	11.0435	10.2156	9.40856
1989	11.5822	11.1029	10.2323	9.449
1999	11.6241	11.1192	10.2492	9.46239
2009	11.6734	11.1355	10.2993	9.47615
2019	11.6911	11.1515	10.316	9.4903
2029	11.7092	11.1672	10.3328	9.50464
2039	11.727	11.1827	10.3496	9.51921
2049	11.7446	11.1978	10.3884	9.53405
2059	11.7622	11.2306	10.4049	9.54902
2069	11.7804	11.2462	10.4214	9.56404
2079	11.7984	11.262	10.438	9.57914
2089	11.8163	11.2777	10.4548	9.59423
2099	11.8342	11.3465	10.4717	9.60939
2109	11.8524	11.3625	10.4887	9.62462
2119	11.8711	11.3786	10.5058	9.63977
2129	11.8895	11.3945	10.5231	9.6549
2139	11.908	11.4105	10.5785	9.6701
2149	11.9385	11.4268	10.5957	9.68531
2159	11.956	11.4432	10.6128	9.70049
2169	11.9734	11.4602	10.6301	9.71561
2179	12.0157	11.4776	10.6474	9.73067
2189	12.0436	11.4952	10.6648	9.77823
2199	12.0924	11.5133	10.6824	9.79298
2209	12.1092	11.5627	10.7002	9.80754
2219	12.1257	11.5801	10.718	9.82207
2229	12.1423	11.5972	10.7987	9.83689
2239	12.1589	11.6373	10.8158	9.85193
2249	12.176	11.6534	10.833	9.86728
2259	12.193	11.669	10.8503	9.89521
2269	12.2403	11.6841	10.8676	9.93692
2279	12.257	11.6992	10.8851	9.95148
2289	12.2897	11.7145	10.9026	9.96592
2299	12.3066	11.7299	10.9204	9.98027
2309	12.3232	11.7454	10.9382	9.99454
2319	12.3401	11.7613	10.9561	10.0456
2329	12.3571	11.7777	10.9743	10.0595
2339	12.3745	11.7944	10.9926	10.0891
2349	12.3919	11.8111	11.0174	10.1027
2359	12.4093	11.8279	11.0341	10.1166
2369	12.4267	11.8449	11.051	10.1308
2379	12.4444	11.8618	11.0679	10.1452
2389	12.4622	11.8787	11.1136	10.1599
2399	12.4798	11.8953	11.1433	10.1747
2409	12.5247	11.9115	11.1596	10.1898
2419	12.5621	11.9626	11.1759	10.2051
2429	12.5794	12.0057	11.1922	10.2206
2439	12.5967	12.0258	11.2085	10.2359
2449	12.6137	12.0402	11.2249	10.2844
2459	12.6308	12.0544	11.2414	10.2996
2469	12.648	12.0688	11.2582	10.3147
2479	12.6655	12.1138	11.2751	10.3517
2489	12.6829	12.1391	11.2921	10.3665
2499	12.7002	12.1536	11.3452	10.3813
2509	12.7178	12.1681	11.3618	10.3966
2519	12.7518	12.1829	11.3784	10.4123
2529	12.7698	12.1981	11.4291	10.4282
2539	12.7876	12.2133	11.4453	10.4444
2549	12.837	12.2289	11.4618	10.461
2559	12.8548	12.2452	11.4784	10.4777
2569	12.8731	12.2617	11.4951	10.4947
2579	12.8913	12.2787	11.5117	10.5118
2589	12.9095	12.3118	11.5285	10.5291
2599	12.9604	12.329	11.5455	10.5465
2609	12.9775	12.3463	11.5626	10.5641
2619	12.9949	12.3634	11.5798	10.5816
2629	13.0121	12.3805	11.5971	10.5993
2639	13.066	12.4251	11.6379	10.6171
2649	13.083	12.442	11.6863	10.673
2659	13.1003	12.4593	11.703	10.7176
2669	13.1178	12.4766	11.7197	10.7344
2679	13.1352	12.4945	11.7364	10.751
2689	13.1528	12.5129	11.7535	10.7678
2699	13.1709	12.5317	11.7706	10.7847
2709	13.1893	12.571	11.7877	10.802
2719	13.2078	12.6065	11.8049	10.8194
2729	13.2398	12.6265	11.8222	10.885
2739	13.2584	12.6467	11.8397	10.9079
2749	13.2774	12.6985	11.8573	10.9241
2759	13.2965	12.7188	11.8749	10.9404
2769	13.3159	12.7396	11.8926	10.9569
2779	13.3352	12.761	11.9105	10.9737
2789	13.3794	12.783	11.9285	10.9905
2799	13.3992	12.8054	11.9465	11.0205
2809	13.4191	12.8283	11.9647	11.0372
2819	13.4686	12.8521	12.0222	11.0541
2829	13.4883	12.8765	12.0384	11.0711
2839	13.5258	12.9539	12.0795	11.0883
2849	13.5456	12.978	12.0952	11.1057
2859	13.5654	13.0071	12.1217	11.1231
2869	13.5854	13.0296	12.1367	11.1691
2879	13.6341	13.0524	12.1517	11.1863
2889	13.6544	13.0754	12.1668	11.2033
2899	13.6747	13.1086	12.2121	11.2205
2909	13.6952	13.1327	12.2269	11.2378
2919	13.716	13.158	12.2416	11.2737
2929	13.7373	13.184	12.2564	11.2908
2939	13.7589	13.2109	12.2712	11.3082
2949	13.7806	13.2524	12.286	11.3259
2959	13.8025	13.2803	12.3009	11.3436
2969	13.8457	13.3329	12.3317	11.3615
2979	13.8944	13.3906	12.3463	11.3971
2989	13.9167	13.4187	12.3609	11.4152
2999	13.9391	13.4474	12.3755	11.4333
3009	13.9688	13.4766	12.3901	11.4853
3019	13.9904	13.5517	12.4049	11.503
3029	14.0121	13.5812	12.4197	11.5208
3039	14.042	13.6111	12.4345	11.5386
3049	14.0638	13.6419	12.4769	11.5567
3059	14.0861	13.6738	12.4916	11.5749
3069	14.109	13.7069	12.5062	11.6166
3079	14.146	13.7417	12.5208	11.6347
3089	14.1692	13.7773	12.5353	11.6528
3099	14.2323	13.8605	12.5499	11.7022
3109	14.2558	13.9082	12.5846	11.7202
3119	14.3011	13.9422	12.5989	11.7381
3129	14.3248	13.9851	12.6131	11.7563
3139	14.3489	14.0198	12.6273	11.7745
3149	14.3737	14.0554	12.6414	11.7931
3159	14.4247	14.1057	12.6556	11.8277
3169	14.4496	14.1814	12.6698	11.8507
3179	14.4904	14.2175	12.684	11.8682
3189	14.5159	14.2748	12.6981	11.8857
3199	14.5417	14.3104	12.7123	11.9033
3209	14.5676	14.3466	12.7425	11.921
3219	14.594	14.4093	12.7565	11.9386
3229	14.6208	14.4607	12.7704	11.9671
3239	14.6479	14.497	12.7843	11.9843
3249	14.6753	14.5333	12.8294	12.0013
3259	14.7264	14.5697	12.8429	12.0433
3269	14.754	14.6065	12.8562	12.06
3279	14.7999	14.6439	12.8694	12.0764
3289	14.8274	14.7057	12.8826	12.0928
3299	14.8549	14.7608	12.8957	12.1091
3309	14.9101	14.7974	12.9087	12.1573
3319	14.9454	14.8478	12.9218	12.1733
3329	14.9711	14.9063	12.9583	12.1892
3339	14.9966	14.9453	12.9708	12.221
3349	15.0538	14.9764	12.9833	12.2365
3359	15.0788	15.0324	13.0012	12.252
3369	15.1039	15.0625	13.0124	12.2977
3379	15.1289	15.1027	13.0234	12.3128
3389	15.1734	15.1315	13.0616	12.3278
3399	15.2087	15.1791	13.0721	12.3429
3409	15.2332	15.2065	13.092	12.3581
3419	15.2806	15.2335	13.102	12.3734
3429	15.3043	15.283	13.1118	12.3889
3439	15.3279	15.3084	13.1215	12.4043
3449	15.3513	15.3465	13.1311	12.4198
3459	15.3746	15.37	13.1406	12.4352
3469	15.3978	15.3932	13.1501	12.4506
3479	15.4344	15.4157	13.1596	12.4659
3489	15.4568	15.4378	13.169	12.4809
3499	15.4789	15.4596	13.1784	12.5234
3509	15.5005	15.481	13.1877	12.5579
3519	15.5217	15.502	13.1969	12.5715
3529	15.5424	15.5222	13.206	12.5848
3539	15.5758	15.5415	13.2151	12.5977
3549	15.6164	15.5814	13.2242	12.6104
3559	15.635	15.5985	13.2469	12.6229
3569	15.6787	15.6312	13.2554	12.6354
3579	15.6959	15.6462	13.264	12.648
3589	15.7124	15.66	13.2724	12.6607
3599	15.7445	15.673	13.2807	12.6734
3609	15.7594	15.6851	13.2888	12.6861
3619	15.7737	15.6964	13.297	12.6988
3629	15.7872	15.7073	13.305	12.7114
3639	15.7999	15.7175	13.3129	12.724
3649	15.8119	15.7272	13.3207	12.7365
3659	15.8232	15.7364	13.3284	12.749
3669	15.8338	15.7639	13.336	12.7614
3679	15.8434	15.7718	13.3435	12.7737
3689	15.8525	15.7789	13.351	12.8219
3699	15.8854	15.7979	13.3827	12.8327
3709	15.8929	15.8383	13.3897	12.8434
3719	15.8997	15.8324	13.3966	12.8538
3729	15.9058	15.8371	13.4033	12.8639
3739	15.9112	15.8401	13.41	12.9029
3749	15.9159	15.8431	13.4165	12.9123
3759	15.9197	15.8448	13.4229	12.9215
3769	15.9228	15.8463	13.4589	12.9525
3779	15.9252	15.8565	13.465	12.9706
3789	15.9269	15.8468	13.4709	12.9788
3799	15.9279	15.8556	13.4767	12.9868
3809	15.9281	15.8446	13.4825	12.9947
3819	15.9276	15.8523	13.4881	13.0024
3829	15.9265	15.8398	13.4936	13.01
3839	15.9246	15.8468	13.4989	13.0177
3849	15.922	15.8328	13.5042	13.0254
3859	15.9188	15.8163	13.5094	13.0331
3869	15.915	15.7992	13.5144	13.0408
3879	15.9105	15.8061	13.5194	13.0485
3889	15.9053	15.7874	13.5419	13.0836
3899	15.8996	15.7939	13.5465	13.0913
3909	15.8934	15.7738	13.551	13.0989
3919	15.8865	15.78	13.5553	13.1063
3929	15.879	15.7546	13.5596	13.1137
3939	15.8711	15.7454	13.5637	13.121
3949	15.8627	15.7202	13.5678	13.1282
3959	15.8537	15.6975	13.5717	13.1352
3969	15.8442	15.6661	13.5756	13.1421
3979	15.8343	15.6533	13.5793	13.1489
3989	15.824	15.6397	13.5829	13.1556
3999	15.8133	15.6041	13.5865	13.1761
4009	15.8021	15.5892	13.6185	13.1824
4019	15.7905	15.5738	13.6218	13.1886
4029	15.7787	15.5579	13.625	13.1946
4039	15.7666	15.5417	13.628	13.2006
4049	15.7294	15.5254	13.631	13.2063
4059	15.7165	15.5089	13.6339	13.212
4069	15.7031	15.4923	13.6367	13.2177
4079	15.6894	15.4754	13.6394	13.2232
4089	15.6754	15.4348	13.642	13.2287
4099	15.6609	15.404	13.6445	13.2339
4109	15.6462	15.3866	13.6469	13.2391
4119	15.6314	15.3689	13.6493	13.2441
4129	15.6203	15.3512	13.6515	13.2489
4139	15.6057	15.3337	13.6536	13.2536
4149	15.5686	15.3167	13.6557	13.2582
4159	15.5269	15.2802	13.6577	13.2626
4169	15.5108	15.2381	13.6596	13.267
4179	15.4814	15.2209	13.6614	13.2712
4189	15.4647	15.1777	13.6631	13.2753
4199	15.4478	15.1601	13.6647	13.2793
4209	15.4307	15.1462	13.6662	13.2832
4219	15.3921	15.1287	13.6677	13.2871
4229	15.3744	15.0936	13.669	13.2907
4239	15.3563	15.0741	13.6703	13.2943
4249	15.3244	15.0555	13.6715	13.2978
4259	15.3056	15.0362	13.6726	13.3012
4269	15.2823	15.0164	13.6737	13.3045
4279	15.2642	14.9826	13.6746	13.3076
4289	15.2038	14.9631	13.6755	13.3107
4299	15.1849	14.9422	13.6763	13.3136
4309	15.1434	14.9006	13.677	13.3165
4319	15.0992	14.8719	13.6777	13.3192
4329	15.0524	14.8308	13.6782	13.3219
4339	15.0305	14.8105	13.6787	13.3244
4349	15.0081	14.7904	13.6792	13.3269
4359	14.9624	14.7548	13.6795	13.3293
4369	14.9209	14.734	13.6798	13.3317
4379	14.8965	14.7133	13.68	13.3339
4389	14.8728	14.6927	13.6802	13.3361
4399	14.8484	14.6724	13.6803	13.3382
4409	14.824	14.6523	13.6803	13.3402
4419	14.8132	14.6324	13.6802	13.3421
4429	14.7765	14.587	13.6801	13.344
4439	14.7687	14.5678	13.6799	13.3458
4449	14.7266	14.5486	13.6797	13.3476
4459	14.7036	14.5296	13.6794	13.3493
4469	14.6808	14.5107	13.6791	13.3508
4479	14.6349	14.4764	13.6787	13.3524
4489	14.611	14.4582	13.6782	13.3538
4499	14.5876	14.4397	13.6777	13.3552
4509	14.557	14.4214	13.6771	13.3565
4519	14.5357	14.3811	13.6765	13.3577
4529	14.5147	14.3355	13.6758	13.3589
4539	14.4816	14.3174	13.6751	13.36
4549	14.4598	14.2945	13.6744	13.3611
4559	14.4384	14.2686	13.6736	13.362
4569	14.3912	14.2504	13.6727	13.3629
4579	14.37	14.2322	13.6718	13.3637
4589	14.3491	14.2052	13.6709	13.3644
4599	14.3284	14.1874	13.6699	13.3651
4609	14.3078	14.1662	13.6688	13.3657
4619	14.2873	14.1461	13.6678	13.3662
4629	14.2671	14.1257	13.6667	13.3666
4639	14.2472	14.1057	13.6655	13.367
4649	14.2136	14.0685	13.6643	13.3673
4659	14.1989	14.0499	13.6631	13.3675
4669	14.1831	14.0318	13.6618	13.3677
4679	14.1608	14.0152	13.6605	13.3678
4689	14.1485	13.9968	13.6592	13.3678
4699	14.0749	13.9582	13.6578	13.3677
4709	14.0347	13.941	13.6564	13.3676
4719	14.003	13.9243	13.655	13.3674
4729	13.9832	13.8817	13.6535	13.3672
4739	13.9631	13.866	13.6521	13.3668
4749	13.9481	13.8506	13.6505	13.3665
4759	13.9238	13.8354	13.649	13.366
4769	13.9006	13.8204	13.6474	13.3655
4779	13.8062	13.8052	13.6458	13.3649
4789	13.7882	13.7902	13.6442	13.3643
4799	13.7698	13.775	13.6426	13.3637
4809	13.734	13.7596	13.6409	13.3629
4819	13.6877	13.744	13.6392	13.3622
4829	13.666	13.728	13.6375	13.3614
4839	13.6144	13.6946	13.6358	13.3605
4849	13.5748	13.6788	13.6341	13.3596
4859	13.5531	13.6627	13.6323	13.3587
4869	13.5314	13.6466	13.6306	13.3577
4879	13.5098	13.6308	13.6288	13.3567
4889	13.4882	13.6151	13.6271	13.3556
4899	13.467	13.5997	13.6253	13.3545
4909	13.4463	13.5847	13.6235	13.3534
4919	13.4259	13.57	13.5931	13.3523
4929	13.4059	13.5342	13.5913	13.3511
4939	13.3862	13.5208	13.5894	13.3499
4949	13.367	13.513	13.5875	13.3487
4959	13.3483	13.4706	13.5855	13.3475
4969	13.33	13.4567	13.5836	13.3462
4979	13.3119	13.3956	13.5816	13.3449
4989	13.2943	13.3827	13.5797	13.3436
4999	13.2771	13.3799	13.5777	13.3423
5009	13.2603	13.3654	13.5757	13.341
5019	13.244	13.351	13.5737	13.3396
5029	13.2288	13.3148	13.5717	13.3382
5039	13.2139	13.3232	13.5697	13.3368
5049	13.1817	13.3054	13.5676	13.3355
5059	13.1662	13.2923	13.5656	13.334
5069	13.1508	13.2793	13.5636	13.3326
5079	13.1357	13.2874	13.5615	13.3311
5089	13.1207	13.2731	13.5595	13.3297
5099	13.106	13.2586	13.5574	13.3282
5109	13.0915	13.2439	13.5554	13.3268
5119	13.0772	13.2291	13.5533	13.3254
5129	13.0631	13.1819	13.5512	13.324
5139	13.0219	13.1669	13.5492	13.3226
5149	13.0083	13.1518	13.5425	13.3213
5159	12.9948	13.1366	13.5273	13.3199
5169	12.9814	13.1218	13.5252	13.3184
5179	12.9758	13.1072	13.523	13.317
5189	12.9627	13.0933	13.5208	13.3156
5199	12.9306	13.0558	13.5186	13.3141
5209	12.9168	13.0424	13.5164	13.3126
5219	12.8997	13.0294	13.5142	13.3111
5229	12.8871	13.0166	13.512	13.3096
5239	12.8746	13.0042	13.5098	13.3079
5249	12.862	12.9915	13.5076	13.3062
5259	12.8376	12.9491	13.5054	13.3044
5269	12.8244	12.9361	13.5032	13.2888
5279	12.8114	12.923	13.501	13.2875
5289	12.8022	12.9103	13.4988	13.2858
5299	12.7753	12.897	13.4966	13.2842
5309	12.7329	12.8835	13.4944	13.2827
5319	12.7202	12.8696	13.4923	13.2813
5329	12.7076	12.8556	13.4901	13.2798
5339	12.6635	12.8415	13.488	13.2783
5349	12.651	12.8274	13.4858	13.2768
5359	12.6387	12.8132	13.4837	13.2753
5369	12.6264	12.7991	13.4816	13.2738
5379	12.6143	12.7854	13.4795	13.2723
5389	12.5962	12.7518	13.4774	13.2707
5399	12.585	12.7069	13.4753	13.2692
5409	12.5579	12.6933	13.4732	13.2677
5419	12.5462	12.6797	13.4711	13.2661
5429	12.5346	12.6662	13.4691	13.2646
5439	12.523	12.6529	13.4372	13.263
5449	12.5117	12.6396	13.4351	13.2615
5459	12.5005	12.6263	13.433	13.26
5469	12.4895	12.6131	13.4309	13.2584
5479	12.4787	12.5997	13.4287	13.2569
5489	12.468	12.5865	13.4266	13.2553
5499	12.4575	12.5454	13.4244	13.2538
5509	12.4167	12.5319	13.4223	13.2523
5519	12.4066	12.5184	13.4202	13.2508
5529	12.3965	12.4887	13.418	13.2493
5539	12.3865	12.4593	13.4159	13.2478
5549	12.3767	12.4458	13.4138	13.2463
5559	12.3278	12.4324	13.4118	13.2448
5569	12.3188	12.4189	13.4097	13.2433
5579	12.3097	12.4055	13.4077	13.2418
5589	12.2688	12.392	13.4056	13.2404
5599	12.2592	12.3787	13.4036	13.2389
5609	12.2495	12.3657	13.4016	13.2375
5619	12.2397	12.3528	13.3997	13.2361
5629	12.23	12.3401	13.3977	13.2346
5639	12.2203	12.3276	13.3957	13.2332
5649	12.2108	12.3154	13.3938	13.2318
5659	12.2012	12.3034	13.3674	13.2304
5669	12.1917	12.292	13.3654	13.229
5679	12.1823	12.2809	13.3635	13.2276
5689	12.173	12.2592	13.3615	13.2262
5699	12.1589	12.219	13.3596	13.2249
5709	12.1504	12.2099	13.3576	13.2235
5719	12.142	12.2013	13.3557	13.2221
5729	12.1337	12.1933	13.3538	13.2208
5739	12.1168	12.1856	13.3519	13.2195
5749	12.076	12.1531	13.35	13.2182
5759	12.0674	12.1459	13.3482	13.2169
5769	12.0588	12.1387	13.3463	13.2157
5779	12.0504	12.1613	13.3445	13.2144
5789	12.042	12.1788	13.3427	13.2132
5799	12.0335	12.1403	13.3409	13.212
5809	12.0243	12.1062	13.3391	13.2108
5819	12.016	12.0979	13.3374	13.2096
5829	12.0063	12.0886	13.3356	13.2084
5839	11.9981	12.0804	13.3339	13.2072
5849	11.9887	12.0676	13.3323	13.206
5859	11.9807	12.0629	13.3306	13.2049
5869	11.9717	12.0513	13.3289	13.2037
5879	11.964	12.0463	13.3273	13.2026
5889	11.9603	12.0381	13.3257	13.2015
5899	11.9478	12.0298	13.3241	13.2004
5909	11.9405	11.9893	13.3225	13.1994
5919	11.9323	11.9754	13.321	13.1983
5929	11.9252	11.9725	13.3195	13.1972
5939	11.9173	11.9643	13.3179	13.1962
5949	11.9104	11.9505	13.3164	13.1952
5959	11.9116	11.9423	13.315	13.1942
5969	11.8907	11.9344	13.3135	13.1932
5979	11.8844	11.9323	13.3121	13.1922
5989	11.8778	11.9248	13.3107	13.1913
5999	11.8713	11.9119	13.3093	13.1903
6009	11.8649	11.9046	13.3079	13.1894
6019	11.8463	11.8888	13.3066	13.1884
6029	11.8393	11.8813	13.3052	13.1875
6039	11.8324	11.874	13.3039	13.1866
6049	11.8256	11.8668	13.3026	13.1857
6059	11.8187	11.8597	13.3013	13.1848
6069	11.8118	11.8528	13.3001	13.1839
6079	11.8049	11.8459	13.2989	13.183
6089	11.7981	11.8391	13.2977	13.1822
6099	11.7913	11.8324	13.2965	13.1814
6109	11.7845	11.826	13.2953	13.1805
6119	11.7778	11.8197	13.2941	13.1797
6129	11.7711	11.8138	13.293	13.1788
6139	11.7645	11.8082	13.2919	13.178
6149	11.7581	11.8031	13.2907	13.1772
6159	11.7516	11.7984	13.2896	13.1764
6169	11.7452	11.7939	13.2885	13.1756
6179	11.739	11.7896	13.2874	13.1749
6189	11.7329	11.7855	13.2864	13.1741
6199	11.7269	11.7817	13.2853	13.1734
6209	11.721	11.7781	13.2842	13.1726
6219	11.7152	11.7746	13.2832	13.1719
6229	11.7096	11.7712	13.2822	13.1711
6239	11.7042	11.7679	13.2811	13.1705
6249	11.6988	11.7648	13.2801	13.1699
6259	11.6935	11.7619	13.2791	13.1638
6269	11.6884	11.7592	13.2782	13.159
6279	11.6521	11.7567	13.2772	13.1582
6289	11.6474	11.7545	13.2762	13.1574
6299	11.6427	11.7526	13.2753	13.1566
6309	11.6383	11.7508	13.2743	13.1558
6319	11.634	11.7493	13.2734	13.1551
6329	11.6298	11.7479	13.2725	13.1543
6339	11.6258	11.7468	13.2716	13.1535
6349	11.6219	11.7458	13.2707	13.1528
6359	11.6182	11.745	13.2699	13.152
6369	11.6147	11.7443	13.269	13.1513
6379	11.6113	11.7437	13.2682	13.1506
6389	11.608	11.7432	13.2673	13.1499
6399	11.6049	11.7429	13.2665	13.1491
6409	11.602	11.7427	13.2657	13.1484
6419	11.5993	11.7425	13.2649	13.1477
6429	11.5966	11.7426	13.2641	13.147
6439	11.5942	11.7428	13.2633	13.1463
6449	11.5919	11.7431	13.2626	13.1457
6459	11.5898	11.7435	13.2618	13.145
6469	11.5878	11.744	13.2611	13.1443
6479	11.586	11.7448	13.2604	13.1436
6489	11.5843	11.7456	13.2597	13.143
6499	11.5829	11.7466	13.259	13.1423
6509	11.5816	11.7478	13.2583	13.1417
6519	11.5805	11.7491	13.2576	13.141
6529	11.5795	11.7505	13.257	13.1404
6539	11.5787	11.7521	13.2563	13.1397
6549	11.5781	11.7538	13.2557	13.1391
6559	11.5776	11.7557	13.255	13.1385
6569	11.5773	11.7577	13.2544	13.1379
6579	11.5772	11.7598	13.2538	13.1373
6589	11.5773	11.7621	13.2532	13.1367
6599	11.5776	11.7646	13.2527	13.1361
6609	11.5781	11.7672	13.2521	13.1355
6619	11.5787	11.77	13.2515	13.135
6629	11.5795	11.773	13.251	13.1344
6639	11.5805	11.7761	13.2504	13.1338
6649	11.5817	11.7795	13.2499	13.1333
6659	11.5831	11.783	13.2494	13.1327
6669	11.5847	11.7865	13.2489	13.1322
6679	11.5865	11.79	13.2484	13.1316
6689	11.5885	11.7937	13.2479	13.1311
6699	11.5907	11.7977	13.2474	13.1306
6709	11.593	11.8018	13.247	13.1301
6719	11.5956	11.8061	13.2465	13.1295
6729	11.5985	11.8107	13.2461	13.1291
6739	11.6015	11.8156	13.2456	13.1286
6749	11.6047	11.8209	13.2452	13.1281
6759	11.6081	11.8264	13.2448	13.1277
6769	11.6118	11.8321	13.2444	13.1273
6779	11.6157	11.838	13.244	13.1269
6789	11.6197	11.8441	13.2436	13.1267
6799	11.624	11.8504	13.2432	13.1264
6809	11.6285	11.8568	13.2428	13.126
6819	11.6332	11.8634	13.2424	13.1257
6829	11.6381	11.8701	13.2421	13.1254
6839	11.6747	11.8769	13.2417	13.1251
6849	11.6799	11.8839	13.2414	13.1248
6859	11.6854	11.8911	13.2411	13.1244
6869	11.691	11.8986	13.2407	13.124
6879	11.6969	11.9065	13.2404	13.1235
6889	11.7029	11.9146	13.2401	13.123
6899	11.7092	11.923	13.2398	13.1227
6909	11.7157	11.9663	13.2395	13.1223
6919	11.7224	11.9748	13.2392	13.122
6929	11.7292	11.9833	13.239	13.1207
6939	11.7363	11.9919	13.2387	13.1204
6949	11.7436	12.0005	13.2384	13.1201
6959	11.7511	12.0093	13.2382	13.1199
6969	11.7588	12.018	13.2379	13.1187
6979	11.7667	12.0268	13.2377	13.1184
6989	11.7748	12.0358	13.2374	13.1182
6999	11.7831	12.0723	13.2372	13.1171
7009	11.7916	12.0813	13.237	13.1169
7019	11.8003	12.1207	13.2368	13.1166
7029	11.8092	12.1294	13.2366	13.1165
7039	11.8183	12.1381	13.2364	13.1155
7049	11.8277	12.1466	13.2362	13.1153
7059	11.8372	12.155	13.236	13.1151
7069	11.8469	12.1634	13.2358	13.1077
7079	11.8568	12.1716	13.2356	13.1138
7089	11.8669	12.1908	13.2355	13.1137
7099	11.8772	12.1988	13.2353	13.1136
7109	11.8877	12.2069	13.2351	13.1126
7119	11.8983	12.2151	13.235	13.1124
7129	11.9091	12.2235	13.2348	13.1123
7139	11.9201	12.2318	13.2347	13.1051
7149	11.943	12.2402	13.2346	13.1111
7159	11.9534	12.2485	13.2344	13.111
7169	11.9639	12.2566	13.2343	13.1109
7179	11.9746	12.2645	13.2342	13.1038
7189	11.9854	12.2721	13.2341	13.1097
7199	12.0282	12.2797	13.234	13.1096
7209	12.0389	12.2872	13.2339	13.1094
7219	12.086	12.2945	13.2338	13.1084
7229	12.0965	12.302	13.2337	13.1082
7239	12.1069	12.3096	13.2336	13.108
7249	12.1175	12.3175	13.2335	13.1079
7259	12.1281	12.3256	13.2334	13.1022
7269	12.1388	12.35	13.2333	13.1068
7279	12.1496	12.3583	13.2333	13.1057
7289	12.1605	12.3667	13.2332	13.1054
7299	12.1716	12.3751	13.2331	13.1052
7309	12.1828	12.3834	13.2331	13.1051
7319	12.1942	12.3917	13.233	13.1002
7329	12.2363	12.4001	13.233	13.1047
7339	12.2476	12.4084	13.233	13.1045
7349	12.2591	12.4167	13.2329	13.1044
7359	12.2868	12.425	13.2329	13.0977
7369	12.2985	12.4333	13.2329	13.0988
7379	12.3102	12.4419	13.2328	13.1032
7389	12.3221	12.4783	13.2328	13.1032
7399	12.3344	12.487	13.2328	13.1031
7409	12.3468	12.4955	13.2328	13.0966
7419	12.3594	12.5039	13.2328	13.102
7429	12.372	12.5122	13.2328	13.1019
7439	12.3848	12.5204	13.2328	13.1017
7449	12.3976	12.5286	13.2328	13.0969
7459	12.4106	12.5369	13.2328	13.1014
7469	12.4236	12.5453	13.2328	13.1012
7479	12.4642	12.5538	13.2328	13.101
7489	12.4771	12.5622	13.2328	13.0946
7499	12.4901	12.5911	13.2328	13.0954
7509	12.5032	12.5996	13.2329	13.1001
7519	12.5164	12.6079	13.2329	13.0999
7529	12.5296	12.6162	13.2329	13.0999
7539	12.543	12.6243	13.2329	13.0936
7549	12.5767	12.6323	13.233	13.0989
7559	12.59	12.6401	13.233	13.0987
7569	12.6034	12.6478	13.2331	13.0986
7579	12.6169	12.6556	13.2331	13.0939
7589	12.6305	12.6635	13.2332	13.0983
7599	12.6441	12.6714	13.2332	13.0981
7609	12.6578	12.6959	13.2333	13.098
7619	12.6716	12.7045	13.2333	13.0918
7629	12.6855	12.7134	13.2334	13.0977
7639	12.6994	12.7541	13.2334	13.0975
7649	12.7134	12.7631	13.2335	13.0974
7659	12.7274	12.772	13.2336	13.0912
7669	12.7416	12.7808	13.2336	13.097
7679	12.7718	12.7896	13.2337	13.0968
7689	12.8175	12.7983	13.2338	13.0967
7699	12.8315	12.807	13.2339	13.0966
7709	12.8455	12.8155	13.234	13.0906
7719	12.8594	12.8241	13.234	13.0915
7729	12.8733	12.8328	13.2341	13.0963
7739	12.8873	12.8418	13.2342	13.0964
7749	12.9012	12.8511	13.2343	13.0965
7759	12.9387	12.8609	13.2344	13.0905
7769	12.961	12.8709	13.2345	13.0957
7779	12.9734	12.8812	13.2346	13.0957
7789	12.9858	12.8914	13.2347	13.0956
7799	12.9981	12.9256	13.2348	13.0908
7809	13.0199	12.9362	13.2349	13.0953
7819	13.0319	12.9471	13.235	13.0952
7829	13.0713	12.9581	13.2351	13.0952
7839	13.0831	12.9693	13.2352	13.0892
7849	13.0949	12.9808	13.2353	13.0949
7859	13.1066	13.0222	13.2354	13.0948
7869	13.1183	13.0339	13.2355	13.0947
7879	13.1301	13.0456	13.2356	13.0947
7889	13.1417	13.0574	13.2357	13.0899
7899	13.1534	13.0694	13.2358	13.0944
7909	13.1651	13.0803	13.236	13.0944
7919	13.1768	13.0911	13.2361	13.0943
7929	13.1884	13.1019	13.2362	13.0884
7939	13.2	13.1126	13.2363	13.094
7949	13.2117	13.1233	13.2364	13.0939
7959	13.2371	13.1434	13.2366	13.0939
7969	13.2486	13.1537	13.2367	13.088
7979	13.2601	13.1638	13.2368	13.0937
7989	13.2714	13.1739	13.2369	13.0936
7999	13.2828	13.184	13.237	13.0935
8009	13.2942	13.194	13.2372	13.0877
8019	13.3055	13.2038	13.2373	13.088
8029	13.3168	13.2135	13.2374	13.0882
8039	13.328	13.2231	13.2376	13.0927
8049	13.3393	13.2327	13.2377	13.0927
8059	13.3505	13.2421	13.2378	13.0927
8069	13.3616	13.2515	13.2379	13.0869
8079	13.397	13.2607	13.2381	13.0925
8089	13.4078	13.2697	13.2382	13.0924
8099	13.4185	13.2925	13.2383	13.0924
8109	13.4291	13.3012	13.2385	13.0867
8119	13.4397	13.3098	13.2386	13.0924
8129	13.4501	13.3186	13.2387	13.0923
8139	13.4901	13.3277	13.2389	13.0923
8149	13.5002	13.3371	13.239	13.0866
8159	13.5278	13.3713	13.2391	13.0922
8169	13.5375	13.3811	13.2393	13.0921
8179	13.5471	13.4208	13.2394	13.0921
8189	13.5566	13.4308	13.2395	13.0921
8199	13.566	13.4408	13.2397	13.0863
8209	13.5753	13.4507	13.2398	13.0919
8219	13.5845	13.4606	13.2399	13.0919
8229	13.5937	13.4707	13.2401	13.0919
8239	13.6028	13.4809	13.2402	13.0862
8249	13.6405	13.5197	13.2403	13.0866
8259	13.6494	13.5299	13.2405	13.0914
8269	13.6582	13.5399	13.2406	13.0914
8279	13.6671	13.5499	13.2407	13.0915
8289	13.6758	13.5775	13.2409	13.086
8299	13.6846	13.5873	13.241	13.0863
8309	13.6933	13.5969	13.2411	13.0912
8319	13.7021	13.6065	13.2412	13.0912
8329	13.7109	13.616	13.2414	13.0914
8339	13.7197	13.6255	13.2415	13.0859
8349	13.7285	13.6352	13.2416	13.0908
8359	13.7372	13.645	13.2418	13.0908
8369	13.7459	13.6551	13.2419	13.0909
8379	13.7546	13.6653	13.242	13.091
8389	13.7632	13.6756	13.2422	13.0863
8399	13.7719	13.6859	13.2423	13.0909
8409	13.7805	13.6963	13.2424	13.0909
8419	13.789	13.7066	13.2425	13.091
8429	13.7975	13.7168	13.2427	13.0855
8439	13.8059	13.7269	13.2428	13.0911
8449	13.8143	13.7367	13.2429	13.0911
8459	13.8225	13.7463	13.2431	13.0911
8469	13.8307	13.7556	13.2432	13.0912
8479	13.8596	13.7648	13.2433	13.0856
8489	13.8938	13.7738	13.2434	13.0912
8499	13.9014	13.7828	13.2435	13.0912
8509	13.9089	13.7917	13.2437	13.0913
8519	13.9163	13.8003	13.2438	13.0857
8529	13.9235	13.8086	13.2439	13.0913
8539	13.9306	13.8168	13.244	13.0913
8549	13.9465	13.8513	13.2441	13.0914
8559	13.9529	13.8592	13.2443	13.0858
8569	13.9592	13.867	13.2444	13.0861
8579	13.9654	13.8748	13.2445	13.0911
8589	13.9715	13.8825	13.2446	13.0911
8599	13.9776	13.8902	13.2447	13.0913
8609	13.9836	13.8979	13.2448	13.0858
8619	13.9895	13.9266	13.245	13.0908
8629	13.9954	13.9344	13.2451	13.0908
8639	14.0011	13.942	13.2452	13.0909
8649	14.0068	13.9496	13.2453	13.0855
8659	14.0123	13.957	13.2454	13.0911
8669	14.0178	13.9644	13.2455	13.0911
8679	14.0231	13.9717	13.2456	13.0912
8689	14.0283	13.9788	13.2457	13.0913
8699	14.0334	13.9858	13.2458	13.0857
8709	14.0383	13.9925	13.2459	13.0914
8719	14.043	13.999	13.246	13.0915
8729	14.056	14.0055	13.2462	13.0915
8739	14.0605	14.0119	13.2463	13.086
8749	14.0648	14.0182	13.2464	13.0916
8759	14.0691	14.0244	13.2465	13.0916
8769	14.0732	14.0306	13.2466	13.0917
8779	14.0772	14.0367	13.2467	13.0861
8789	14.0811	14.0426	13.2468	13.0864
8799	14.0849	14.0484	13.2469	13.0914
8809	14.0886	14.0541	13.2469	13.0915
8819	14.0922	14.0602	13.247	13.0917
8829	14.0958	14.0655	13.2471	13.0862
8839	14.0992	14.0707	13.2472	13.0912
8849	14.1025	14.0717	13.2473	13.0913
8859	14.1057	14.0801	13.2474	13.0914
8869	14.1089	14.0849	13.2475	13.0915
8879	14.1119	14.0897	13.2476	13.0869
8889	14.1149	14.0933	13.2477	13.0916
8899	14.1178	14.0972	13.2478	13.0916
8909	14.1205	14.1009	13.2478	13.0918
8919	14.1232	14.1173	13.2479	13.0862
8929	14.1258	14.1201	13.248	13.0918
8939	14.1282	14.1229	13.2481	13.0919
8949	14.1306	14.1245	13.2482	13.092
8959	14.1329	14.1351	13.2483	13.0864
8969	14.135	14.1375	13.2483	13.092
8979	14.1371	14.1314	13.2484	13.0921
8989	14.139	14.1336	13.2485	13.0921
8999	14.1408	14.1397	13.2486	13.0922
9009	14.1425	14.1372	13.2486	13.0914
9019	14.1441	14.139	13.2487	13.0872
9029	14.1455	14.1406	13.2488	13.0919
9039	14.1468	14.1421	13.2489	13.0921
9049	14.148	14.1432	13.2489	13.0923
9059	14.1491	14.1441	13.249	13.0867
9069	14.15	14.1531	13.2491	13.0917
9079	14.1508	14.1534	13.2491	13.0918
9089	14.1514	14.1536	13.2492	13.0919
9099	14.1519	14.1536	13.2493	13.0873
9109	14.1523	14.1534	13.2493	13.092
9119	14.1525	14.1484	13.2494	13.0921
9129	14.1526	14.1437	13.2495	13.0922
9139	14.1526	14.1425	13.2495	13.0866
9149	14.1524	14.1411	13.2496	13.0923
9159	14.1521	14.1393	13.2497	13.0923
9169	14.1516	14.1372	13.2497	13.0924
9179	14.151	14.1348	13.2498	13.0868
9189	14.1503	14.1321	13.2498	13.0871
9199	14.1494	14.1292	13.2499	13.0921
9209	14.1484	14.1261	13.2499	13.0922
9219	14.1472	14.1229	13.25	13.0924
9229	14.146	14.1194	13.25	13.0869
9239	14.1446	14.1157	13.2501	13.0919
9249	14.143	14.1119	13.2501	13.092
9259	14.1414	14.1078	13.2502	13.0921
9269	14.1396	14.1035	13.2502	13.0922
9279	14.1377	14.099	13.2503	13.0876
9289	14.1356	14.0943	13.2503	13.0923
9299	14.1335	14.0897	13.2504	13.0923
9309	14.1312	14.084	13.2504	13.0924
9319	14.1288	14.0791	13.2505	13.0868
9329	14.1263	14.0591	13.2505	13.0925
9339	14.1236	14.0509	13.2506	13.0926
9349	14.1209	14.0476	13.2506	13.0926
9359	14.118	14.0414	13.2507	13.087
9369	14.115	14.0358	13.2507	13.0874
9379	14.1119	14.0296	13.2507	13.0924
9389	14.1087	14.0202	13.2508	13.0925
9399	14.1054	14.0186	13.2508	13.0926
9409	14.102	14.0129	13.2508	13.0871
9419	14.0985	14.0037	13.2509	13.0921
9429	14.0948	13.9982	13.2509	13.0922
9439	14.0911	13.9925	13.251	13.0923
9449	14.0873	13.9867	13.251	13.0924
9459	14.0834	13.9794	13.251	13.0878
9469	14.0793	13.9727	13.2511	13.0925
9479	14.0752	13.9657	13.2511	13.0925
9489	14.071	13.9586	13.2511	13.0926
9499	14.0667	13.9513	13.2511	13.087
9509	14.0624	13.944	13.2512	13.0927
9519	14.0579	13.9366	13.2512	13.0927
9529	14.0534	13.9293	13.2512	13.0928
9539	14.0489	13.9217	13.2513	13.0872
9549	14.0442	13.9138	13.2513	13.0876
9559	14.0395	13.8849	13.2513	13.0926
9569	14.0347	13.8504	13.2513	13.0926
9579	14.0298	13.8424	13.2514	13.0928
9589	14.0248	13.8345	13.2514	13.0873
9599	14.0197	13.8267	13.2514	13.0923
9609	14.0146	13.819	13.2514	13.0924
9619	14.0094	13.8113	13.2515	13.0925
9629	14.0041	13.8036	13.2515	13.0926
9639	13.9987	13.7958	13.2515	13.0879
9649	13.9933	13.788	13.2515	13.0926
9659	13.9877	13.7802	13.2515	13.0927
9669	13.9887	13.7726	13.2516	13.0928
9679	13.9833	13.765	13.2516	13.0871
9689	13.9778	13.7575	13.2516	13.0928
9699	13.9562	13.7501	13.2516	13.0929
9709	13.9502	13.7426	13.2516	13.0929
9719	13.944	13.7352	13.2516	13.0873
9729	13.9376	13.7279	13.2516	13.0877
9739	13.9312	13.7206	13.2517	13.0927
9749	13.9247	13.7135	13.2517	13.0928
9759	13.9181	13.7064	13.2517	13.0929
9769	13.9114	13.6994	13.2517	13.0874
9779	13.9046	13.6923	13.2517	13.0924
9789	13.8979	13.6852	13.2517	13.0925
9799	13.891	13.6781	13.2517	13.0926
9809	13.8841	13.671	13.2517	13.087
9819	13.8858	13.664	13.2518	13.0927
9829	13.8792	13.657	13.2518	13.0927
9839	13.8726	13.6498	13.2518	13.0928
9849	13.852	13.6424	13.2518	13.0929
9859	13.8202	13.6346	13.2518	13.0871
9869	13.8128	13.598	13.2518	13.0929
9879	13.7911	13.5897	13.2518	13.0929
9889	13.783	13.5812	13.2518	13.093
9899	13.7748	13.5727	13.2518	13.0873
9909	13.7665	13.5464	13.2518	13.0878
9919	13.7582	13.538	13.2518	13.0927
9929	13.7293	13.5295	13.2518	13.0928
9939	13.7212	13.5211	13.2518	13.093
9949	13.7128	13.5129	13.2519	13.0874
9959	13.7043	13.5046	13.2519	13.0924
9969	13.6959	13.4667	13.2519	13.0925
9979	13.6874	13.4587	13.2519	13.0926
9989	13.6789	13.4504	13.2519	13.087
9999	13.6705	13.4421	13.2519	13.0927


==> stationaryDroplet.csv <==
Theta		Heighterrorparabolic	CLRadiusErrorparabolic	CLStdevparabolic	SpdAvgparabolic	SpdMaxparabolic	CLL2errorparabolic		Heighterrorbrackbill	CLRadiusErrorbrackbill	CLStdevbrackbill	SpdAvgbrackbill	SpdMaxbrackbill	CLL2errorbrackbill
30		0.0219628	-0.064734	0.210756	3.36E-008	3.28E-005	0.0654697		0.222993	-0.116371	2.99E-001	8.45E-007	0.000462352	0.117212
45		0.00326599	-0.0344467	0.0794294	9.11E-010	6.90E-007	0.0346353		0.0540383	-0.0297155	0.261334	4.58E-007	0.000301832	0.0331765
60		-0.000746439	-0.0198535	0.0687915	6.69E-010	6.04E-007	0.0202122		0.0113689	-0.0060463	0.383892	7.70E-008	3.70E-005	0.0256658
90		-0.00280453	-0.0033688	0.0482719	1.99E-007	3.76E-005	0.00507426		0.0183296	0.00187992	0.228309	1.19E-008	1.93E-006	0.0190497
120		-0.00185122	0.0314862	0.0660357	1.11E-009	1.28E-006	0.0329162		0.00359279	0.0144245	0.315596	2.35E-008	1.47E-005	0.0389345
135		0.000537979	0.0655016	0.0724518	8.05E-010	7.94E-007	0.0673393		-0.0050023	0.0985211	0.612196	1.47E-007	6.21E-005	0.133268
150		0.00137886	0.194962	0.307838	5.48E-008	0.000145088	0.207559		-0.0177028	0.269671	0.466765	2.03E-007	5.33E-005	0.289112

